Music Foundation Model as Generic Booster for Music Downstream Tasks

We demonstrate the efficacy of using intermediate representations from a single foundation model to enhance various music downstream tasks. We introduce SoniDo, a music foundation model (MFM) designed to extract hierarchical features from target music samples. By leveraging hierarchical intermediate features, SoniDo constrains the information granularity, leading to improved performance across various downstream tasks including both understanding and generative tasks. We specifically evaluated this approach on representative tasks such as music tagging, music transcription, music source separation, and music mixing. Our results reveal that the features extracted from foundation models provide valuable enhancements in training downstream task models. This highlights the capability of using features extracted from music foundation models as a booster for downstream tasks. Our approach not only benefits existing task-specific models but also supports music downstream tasks constrained by data scarcity. This paves the way for more effective and accessible music processing solutions.

==> figure/amt/mfm_report/Bach10/run-Mel_URMP_BCE_MFM_m_models-tag-Bach10_mpe_f1-score.csv <==
Wall time,Step,Value
1696328812.535802,250,0.0
1696329724.2738214,500,0.0
1696331131.3155549,750,0.0
1696332164.4626935,1000,0.06646999716758728
1696333257.5006948,1250,0.46386000514030457
1696337073.2092028,1500,0.546720027923584
1696338873.1249177,1750,0.5989199876785278
1696342576.9909499,2000,0.6431400179862976
1696344028.0235183,2250,0.6723899841308594
1696345362.8776176,2500,0.6927199959754944
1696346325.4589834,2750,0.6913899779319763
1696347257.1894925,3000,0.7070299983024597
1696348253.776867,3250,0.6893900036811829
1696349312.517394,3500,0.7047200202941895
1696350329.0662365,3750,0.7056400179862976
1696351280.6566489,4000,0.718559980392456
1696352303.1185966,4250,0.7236199975013733
1696353800.9207437,4500,0.7109400033950806
1696355340.8464456,4750,0.7123600244522095
1696357111.8786166,5000,0.7125099897384644
1696358181.360042,5250,0.7179700136184692
1696359852.6532996,5500,0.7103999853134155
1696361577.284329,5750,0.7154200077056885
1696363936.528071,6000,0.7229599952697754
1696368730.2135923,6250,0.7203099727630615
1696369735.8990111,6500,0.7351599931716919
1696370688.2910864,6750,0.7282299995422363
1696371633.3311772,7000,0.724370002746582
1696372719.755651,7250,0.7325800061225891
1696373678.2243152,7500,0.7235599756240845
1696374662.0277314,7750,0.7341399788856506
1696375570.6054177,8000,0.726419985294342
1696376471.8140075,8250,0.742110013961792
1696377511.230267,8500,0.7323300242424011
1696378510.3121004,8750,0.7388799786567688
1696379347.7091956,9000,0.7297400236129761
1696380268.6131518,9250,0.7382100224494934
1696381265.8090756,9500,0.7378000020980835
1696382184.4092252,9750,0.7315000295639038
1696383048.6734667,10000,0.7400400042533875
1696383973.2934546,10250,0.7410500049591064
1696384928.1175401,10500,0.7351099848747253
1696385889.335648,10750,0.730650007724762
1696386841.0438263,11000,0.7400000095367432
1696387707.798128,11250,0.7413600087165833
1696389333.674993,11500,0.738290011882782
1696390281.533348,11750,0.7375199794769287
1696391217.4897509,12000,0.7434499859809875
1696392798.3446612,12250,0.7435799837112427
1696393841.7811127,12500,0.7383999824523926
1696395532.9651577,12750,0.7415400147438049
1696396381.1576412,13000,0.7381399869918823
1696397313.6120768,13250,0.7360799908638
1696398277.241872,13500,0.7360000014305115
1696399708.821045,13750,0.7405200004577637
1696400860.5071414,14000,0.7417100071907043
1696401827.4796212,14250,0.7418000102043152
1696402771.7437356,14500,0.7416800260543823
1696404020.7342048,14750,0.7379199862480164
1696405588.3341806,15000,0.7401099801063538
1696406927.0669599,15250,0.7409399747848511
1696407832.0367904,15500,0.7352200150489807
1696408752.4572427,15750,0.7341700196266174
1696410638.2746782,16000,0.7386999726295471
1696412063.2847044,16250,0.7363100051879883
1696413115.6372602,16500,0.7391600012779236
1696414056.0153198,16750,0.7338299751281738
1696415124.9047382,17000,0.7362899780273438
1696416754.460112,17250,0.7386800050735474
1696417695.0083466,17500,0.7390300035476685
1696418678.663646,17750,0.7365599870681763
1696419632.4427183,18000,0.7354099750518799
1696421322.994289,18250,0.7282699942588806
1696427130.194657,18500,0.7361199855804443
1696428572.343471,18750,0.7370700240135193
1696429971.4977922,19000,0.7318300008773804
1696431050.9880376,19250,0.7386599779129028
1696432035.771125,19500,0.7358099818229675
1696433346.106966,19750,0.7404500246047974
1696434357.350301,20000,0.7379199862480164
1696435334.3646424,20250,0.7316499948501587
1696436313.3491855,20500,0.7340400218963623
1696437326.9853246,20750,0.7349100112915039
1696438359.4849682,21000,0.7368999719619751
1696439404.1235638,21250,0.7372999787330627
1696441798.6283743,21500,0.7394599914550781
1696442856.4014711,21750,0.7353000044822693
1696443825.69271,22000,0.7369099855422974
1696444711.5470047,22250,0.7375400066375732
1696445622.8929307,22500,0.7379599809646606
1696446585.2475393,22750,0.7365800142288208
1696447547.428084,23000,0.736240029335022
1696448466.3301232,23250,0.7323499917984009
1696449594.5826967,23500,0.7382500171661377
1696450537.4119701,23750,0.735010027885437
1696451630.8034573,24000,0.7324399948120117
1696453124.049481,24250,0.7350000143051147
1696454047.083543,24500,0.7366200089454651
1696455014.7853951,24750,0.7353699803352356
1696456011.8145673,25000,0.7345499992370605
1696457376.9677708,25250,0.7361299991607666
1696459132.4584715,25500,0.7395200133323669
1696460065.5580642,25750,0.7352100014686584
1696465203.3850749,26000,0.7358800172805786
1696466160.2581813,26250,0.7339100241661072
1696467453.4770331,26500,0.7341799736022949
1696469753.2242274,26750,0.737309992313385
1696471941.8000073,27000,0.7376800179481506
1696473341.2617886,27250,0.736840009689331
1696474223.4828262,27500,0.7328699827194214
1696475070.867656,27750,0.7333099842071533
1696475924.955572,28000,0.7323899865150452
1696477118.3198597,28250,0.7333899736404419
1696478557.2919402,28500,0.7338899970054626
1696479842.0785248,28750,0.7322099804878235
1696480863.326804,29000,0.7326200008392334
1696481799.125132,29250,0.731440007686615
1696482697.854238,29500,0.7311300039291382
1696483582.7133932,29750,0.7308499813079834
1696484430.1818893,30000,0.7254400253295898
1696485309.7698612,30250,0.7297599911689758
1696486189.3462963,30500,0.7304800152778625
1696487838.7983756,30750,0.732699990272522
1696488711.5929303,31000,0.7318599820137024
1696489595.2293549,31250,0.7300099730491638
1696490483.4255471,31500,0.7300400137901306
1696491370.480273,31750,0.7258700132369995
1696492343.7024086,32000,0.7277299761772156
1696493271.2305424,32250,0.729640007019043
1696494136.1157272,32500,0.731719970703125
1696494935.3810995,32750,0.7293000221252441
1696495775.255661,33000,0.7271199822425842
1696496703.0092678,33250,0.7317399978637695
1696497659.9228399,33500,0.7307199835777283
1696498592.3068206,33750,0.7298499941825867
1696499461.7526548,34000,0.7283599972724915
1696500362.9027312,34250,0.7274699807167053
1696501190.0179536,34500,0.726419985294342
1696502063.5733416,34750,0.7288299798965454
1696503345.5601082,35000,0.7287099957466125
1696504922.9136293,35250,0.7277699708938599
1696506357.7581897,35500,0.7308700084686279
1696507231.4389842,35750,0.7274199724197388
1696508237.3924797,36000,0.7264299988746643
1696510502.1406708,36250,0.7242100238800049
1696511417.9446023,36500,0.7233200073242188
1696512314.4798641,36750,0.7274900078773499
1696513143.829135,37000,0.7247200012207031
1696514015.452258,37250,0.722540020942688
1696514929.1947126,37500,0.7273799777030945
1696516109.6878366,37750,0.7257500290870667
1696517106.5572038,38000,0.7248799800872803
1696518001.7104983,38250,0.7250499725341797
1696518866.615203,38500,0.7249400019645691
1696519733.3710124,38750,0.7214199900627136
1696520643.3393908,39000,0.7254599928855896
1696521560.4787538,39250,0.7236499786376953
1696522460.3304858,39500,0.7239900231361389
1696524402.234501,39750,0.7257800102233887
1696525474.7798922,40000,0.7257999777793884
1696526418.6638691,40250,0.7255200147628784
1696531959.1309142,40500,0.7238600254058838
1696534771.562236,40750,0.7281200289726257
1696548199.7541158,41000,0.7258599996566772


==> figure/amt/mfm_report/Bach10/run-Mel_URMP_BCE_MFM_t+m_models-tag-Bach10_mpe_f1-score.csv <==
Wall time,Step,Value
1696331194.123318,250,0.04252000153064728
1696332195.690965,500,0.004970000125467777
1696333400.6500144,750,0.047210000455379486
1696336369.5393229,1000,0.4989199936389923
1696338331.2363138,1250,0.5949100255966187
1696340560.4482732,1500,0.6327000260353088
1696343153.7801273,1750,0.6618000268936157
1696344347.7691123,2000,0.6573600172996521
1696345514.6956728,2250,0.6895800232887268
1696346424.9793558,2500,0.6928600072860718
1696347319.5046825,2750,0.6935099959373474
1696348253.7539618,3000,0.6826300024986267
1696349382.768584,3250,0.6949999928474426
1696350331.8734014,3500,0.7015399932861328
1696351321.250652,3750,0.7000700235366821
1696352303.1784241,4000,0.7045400142669678
1696353796.4248748,4250,0.6965799927711487
1696355322.0958822,4500,0.7011500000953674
1696357081.8212886,4750,0.7026000022888184
1696358181.828271,5000,0.6949399709701538
1696359456.7599916,5250,0.7071599960327148
1696361309.460473,5500,0.6904699802398682
1696362947.713851,5750,0.7036700248718262
1696366762.8594694,6000,0.6990699768066406
1696368999.830067,6250,0.7119500041007996
1696369970.5604508,6500,0.7061799764633179
1696370908.5964434,6750,0.6986600160598755
1696371793.222319,7000,0.7199699878692627
1696372751.2068286,7250,0.7049000263214111
1696373720.9086616,7500,0.7191100120544434
1696374664.2811432,7750,0.7105799913406372
1696375604.871516,8000,0.7273100018501282
1696376562.319085,8250,0.7280600070953369
1696377582.3723252,8500,0.7112600207328796
1696378509.300298,8750,0.7116100192070007
1696379388.889532,9000,0.7139899730682373
1696380344.4399934,9250,0.7202699780464172
1696381288.0139108,9500,0.7126500010490417
1696382207.9313607,9750,0.7165899872779846
1696383100.0866497,10000,0.7198399901390076
1696384003.4920452,10250,0.7204999923706055
1696384984.3845847,10500,0.7194600105285645
1696385933.6071281,10750,0.7106500267982483
1696386905.3202932,11000,0.7205100059509277
1696387796.4259188,11250,0.7235000133514404
1696389422.4401288,11500,0.7090499997138977
1696390326.4948819,11750,0.7171000242233276
1696391243.6667607,12000,0.7117900252342224
1696392798.0002997,12250,0.725059986114502
1696393854.2168076,12500,0.7132999897003174
1696395497.3468285,12750,0.7144799828529358
1696396422.3093476,13000,0.7104899883270264
1696397345.9581401,13250,0.707610011100769
1696398313.553796,13500,0.709559977054596
1696399524.680319,13750,0.71670001745224
1696400844.784205,14000,0.7087100148200989
1696401816.973876,14250,0.7080000042915344
1696402809.2205856,14500,0.7121999859809875
1696404020.928655,14750,0.7023199796676636
1696405570.705029,15000,0.7116600275039673
1696406894.8972714,15250,0.7267500162124634
1696407831.7382622,15500,0.7192100286483765
1696408788.6306942,15750,0.7128999829292297
1696410485.9483032,16000,0.7174500226974487
1696412050.4517484,16250,0.7093899846076965
1696413158.752025,16500,0.7165899872779846
1696414080.261007,16750,0.6999300122261047
1696415120.5793502,17000,0.7139099836349487
1696416812.7357938,17250,0.7155699729919434
1696417727.8391333,17500,0.7064200043678284
1696418677.718399,17750,0.7133899927139282
1696419628.0190096,18000,0.7098399996757507
1696421337.7253363,18250,0.7072799801826477
1696426465.6774821,18500,0.7150300145149231
1696428446.3119955,18750,0.7142800092697144
1696429968.6669862,19000,0.7103099822998047
1696431048.3315444,19250,0.7092800140380859
1696432022.0518887,19500,0.7019100189208984
1696433381.1148107,19750,0.6978600025177002
1696434401.225525,20000,0.7064200043678284
1696435331.4701877,20250,0.699400007724762
1696436400.3823118,20500,0.7069600224494934
1696437374.4665926,20750,0.7030699849128723
1696438397.1521318,21000,0.7019799947738647
1696439460.7735682,21250,0.6911699771881104
1696441803.4406157,21500,0.7019299864768982
1696442850.7283242,21750,0.6949999928474426
1696443787.4239764,22000,0.6894699931144714
1696444751.2436013,22250,0.6962000131607056
1696445676.5215597,22500,0.6886799931526184
1696446585.877015,22750,0.7015200257301331
1696447574.3389754,23000,0.7027300000190735
1696448510.0167587,23250,0.6948599815368652
1696449591.048192,23500,0.6951000094413757
1696450626.1686997,23750,0.698419988155365
1696451680.423237,24000,0.6920099854469299
1696453128.9849813,24250,0.6934499740600586
1696454059.2232916,24500,0.7056300044059753
1696455047.751303,24750,0.7051600217819214
1696456007.4224417,25000,0.698140025138855
1696457180.9659696,25250,0.7008000016212463
1696459137.0024807,25500,0.6997299790382385
1696460086.153526,25750,0.6958000063896179
1696465209.7561176,26000,0.6971399784088135
1696466184.0380383,26250,0.6989499926567078
1696467413.6741242,26500,0.6998000144958496
1696469780.5894759,26750,0.6961299777030945
1696471959.5428157,27000,0.6927300095558167
1696473338.8993022,27250,0.7010400295257568
1696474238.4077375,27500,0.6936699748039246
1696475133.5038536,27750,0.6909099817276001
1696475961.6684446,28000,0.697350025177002
1696477129.1076338,28250,0.6948099732398987
1696478613.0879855,28500,0.7008500099182129
1696479817.8259635,28750,0.7007799744606018
1696480857.9120092,29000,0.6927700042724609
1696481793.9019089,29250,0.6995099782943726
1696482738.3558035,29500,0.6850500106811523
1696483636.1684089,29750,0.6906999945640564
1696484482.2543793,30000,0.7035999894142151
1696485381.287443,30250,0.6999899744987488
1696486263.8703792,30500,0.6953700184822083
1696487927.074622,30750,0.6920599937438965
1696488759.5043545,31000,0.6939299702644348
1696489662.7385795,31250,0.6934199929237366
1696490563.4864686,31500,0.699150025844574
1696491492.1671705,31750,0.690559983253479
1696492504.0334404,32000,0.6849799752235413
1696493357.5068626,32250,0.6898499727249146
1696494196.2369795,32500,0.6997100114822388
1696494998.4008646,32750,0.6846100091934204
1696495842.6128516,33000,0.6922100186347961
1696496767.460932,33250,0.6948400139808655
1696497690.1191006,33500,0.6947100162506104
1696498584.0709774,33750,0.6884599924087524
1696499529.214939,34000,0.6903700232505798
1696500466.3246174,34250,0.6835899949073792
1696501291.8243446,34500,0.6829500198364258
1696502152.9227595,34750,0.6862099766731262
1696503422.7855222,35000,0.6891400218009949
1696504957.1430418,35250,0.6900100111961365
1696506392.5843205,35500,0.691100001335144
1696507230.8847034,35750,0.683650016784668
1696508259.2500885,36000,0.6873400211334229
1696510549.3236177,36250,0.6890000104904175
1696511432.7802281,36500,0.6911799907684326
1696512385.8329842,36750,0.6811599731445312
1696513202.112878,37000,0.6833699941635132
1696514071.9295192,37250,0.6854400038719177
1696515015.4041467,37500,0.6794800162315369
1696516187.60593,37750,0.6825699806213379
1696517204.215905,38000,0.6794800162315369
1696518052.9289966,38250,0.6805999875068665
1696518953.5871289,38500,0.677619993686676
1696519848.7280395,38750,0.6735699772834778
1696520687.839771,39000,0.6723200082778931
1696521630.5469344,39250,0.6739000082015991
1696522495.3379476,39500,0.6731299757957458
1696524474.634901,39750,0.6713200211524963
1696525489.3580627,40000,0.6750500202178955
1696526462.43029,40250,0.6659500002861023
1696531962.7680926,40500,0.6671299934387207
1696534666.624372,40750,0.6703500151634216
1696547999.6428704,41000,0.6736599802970886


==> figure/amt/mfm_report/Bach10/run-Mel_URMP_BCE_MFM_t_models-tag-Bach10_mpe_f1-score.csv <==
Wall time,Step,Value
1696328368.864681,250,0.07096999883651733
1696328733.447068,500,0.025100000202655792
1696329111.7272816,750,0.020430000498890877
1696329463.9822733,1000,0.4534800052642822
1696329850.165895,1250,0.5846099853515625
1696330666.5202868,1500,0.6369799971580505
1696331078.6726491,1750,0.6742299795150757
1696331472.4655879,2000,0.6942099928855896
1696331882.6306357,2250,0.6931399703025818
1696332298.0500636,2500,0.70551997423172
1696332738.0430622,2750,0.7127400040626526
1696333156.3923924,3000,0.7025099992752075
1696335219.0436654,3250,0.701479971408844
1696336033.6964273,3500,0.7020900249481201
1696336879.824643,3750,0.6951900124549866
1696337255.9052236,4000,0.6952099800109863
1696338177.9044535,4250,0.7026100158691406
1696338721.2418795,4500,0.6949899792671204
1696339124.8928604,4750,0.7250999808311462
1696340750.072404,5000,0.7038400173187256
1696342308.6869268,5250,0.6980000138282776
1696342728.8820255,5500,0.7064099907875061
1696343339.2033157,5750,0.6937699913978577
1696343870.6668043,6000,0.6929000020027161
1696344265.8037274,6250,0.695360004901886
1696344987.8093486,6500,0.7079899907112122
1696345381.2486486,6750,0.6949800252914429
1696345763.955221,7000,0.675570011138916
1696346154.2961438,7250,0.7176300287246704
1696346545.1598039,7500,0.6888700127601624
1696346926.1267536,7750,0.6946399807929993
1696347310.4730942,8000,0.7023500204086304
1696347695.387218,8250,0.7067499756813049
1696348078.1698403,8500,0.6952599883079529
1696348455.2930532,8750,0.6959699988365173
1696348998.357115,9000,0.6939399838447571
1696349389.1298325,9250,0.6983000040054321
1696349763.8679771,9500,0.6999899744987488
1696350206.0776136,9750,0.7062000036239624
1696350604.4747174,10000,0.6938599944114685
1696351003.0081844,10250,0.7073900103569031
1696351379.6046028,10500,0.686959981918335
1696351752.6490715,10750,0.698930025100708
1696352149.7709796,11000,0.710319995880127
1696352524.3354595,11250,0.6941199898719788
1696353431.5092692,11500,0.6974400281906128
1696353809.402267,11750,0.7051299810409546
1696354182.9117587,12000,0.6965199708938599
1696354998.3976204,12250,0.694379985332489
1696356153.301879,12500,0.6997500061988831
1696356540.040931,12750,0.6970000267028809
1696356908.2614682,13000,0.6978300213813782
1696357277.7090268,13250,0.6966000199317932
1696357693.588177,13500,0.6906599998474121
1696358091.7266755,13750,0.7002599835395813
1696358477.582539,14000,0.6931800246238708
1696359254.7350035,14250,0.7022899985313416
1696359927.7372549,14500,0.7008500099182129
1696360802.8498235,14750,0.6995300054550171
1696361180.9934227,15000,0.696590006351471
1696361586.0410345,15250,0.6873599886894226
1696362561.128323,15500,0.7043700218200684
1696362943.349673,15750,0.6975100040435791
1696363963.501572,16000,0.6875699758529663
1696366778.667103,16250,0.7007099986076355
1696368426.566902,16500,0.6856300234794617
1696368811.4716547,16750,0.6961299777030945
1696369216.1543908,17000,0.6934599876403809
1696369608.4886699,17250,0.6828500032424927
1696370003.9332974,17500,0.6840999722480774
1696370385.4287593,17750,0.6877099871635437
1696370761.9417698,18000,0.6882799863815308
1696371130.9917257,18250,0.6833699941635132
1696371514.5947978,18500,0.6887699961662292
1696371898.222464,18750,0.6819599866867065
1696372272.599127,19000,0.6924700140953064
1696372662.6260273,19250,0.6913400292396545
1696373035.5197113,19500,0.6906700134277344
1696373423.7000456,19750,0.684939980506897
1696373805.8341303,20000,0.6971499919891357
1696374167.9443655,20250,0.6923400163650513
1696374544.6956806,20500,0.6906200051307678
1696374906.037945,20750,0.7034599781036377
1696375288.3162084,21000,0.6925100088119507
1696375667.5477662,21250,0.6739500164985657
1696376034.8671296,21500,0.6805199980735779
1696376431.7247996,21750,0.6816800236701965
1696376809.5822077,22000,0.6876800060272217
1696377274.4348114,22250,0.6895999908447266
1696377660.0282378,22500,0.6840800046920776
1696378022.4452786,22750,0.6818600296974182
1696378413.411925,23000,0.6855800151824951
1696378785.4668033,23250,0.6801199913024902
1696379162.281349,23500,0.6823599934577942
1696379532.8435621,23750,0.6759499907493591
1696379926.0906684,24000,0.6799899935722351
1696380326.2311888,24250,0.6753900051116943
1696380709.6031625,24500,0.6821600198745728
1696381098.0464702,24750,0.684469997882843
1696381464.141881,25000,0.6809700131416321
1696381853.240136,25250,0.683139979839325
1696382218.1916027,25500,0.687720000743866
1696382591.2678657,25750,0.6837900280952454
1696382973.3456295,26000,0.680899977684021
1696383341.2869246,26250,0.6720499992370605
1696383716.6658182,26500,0.6780099868774414
1696384088.6230953,26750,0.6726300120353699
1696384475.9010255,27000,0.6701400279998779
1696384868.3389666,27250,0.6732100248336792
1696385235.3463933,27500,0.6672499775886536
1696385637.0985477,27750,0.674019992351532
1696386015.8120213,28000,0.6840000152587891
1696386414.2772558,28250,0.6758400201797485
1696386788.0555522,28500,0.6758999824523926
1696387165.3055987,28750,0.6720200181007385
1696387546.7518303,29000,0.6774100065231323
1696387923.8814611,29250,0.6744800209999084
1696388304.527646,29500,0.6759099960327148
1696389359.2079272,29750,0.662909984588623
1696389726.5769894,30000,0.6747900247573853
1696390120.5270128,30250,0.668749988079071
1696390479.8578362,30500,0.6701099872589111
1696390865.634395,30750,0.6624100208282471
1696391267.1026032,31000,0.6789500117301941
1696391959.2620108,31250,0.6780400276184082
1696392315.3095348,31500,0.6680600047111511
1696392668.110426,31750,0.6720899939537048
1696393041.1565335,32000,0.6613199710845947
1696393522.9835346,32250,0.6648300290107727
1696393913.0495973,32500,0.6678500175476074
1696395037.103126,32750,0.6684399843215942
1696395405.0432096,33000,0.6652200222015381
1696395789.7402556,33250,0.6689800024032593
1696396171.294386,33500,0.6736099720001221
1696396550.4207518,33750,0.6704800128936768
1696396925.6617055,34000,0.6587499976158142
1696397307.25404,34250,0.6649199724197388
1696397662.6415493,34500,0.6581299901008606
1696398034.8613067,34750,0.6706600189208984
1696398412.5192688,35000,0.671779990196228
1696398802.496423,35250,0.6639099717140198
1696400068.3450277,35500,0.6647099852561951
1696400577.1390455,35750,0.6685199737548828
1696400953.0212166,36000,0.6634699702262878
1696401348.5941534,36250,0.6646999716758728
1696401718.330059,36500,0.6665400266647339
1696402099.246378,36750,0.6763200163841248
1696402472.2495422,37000,0.6689199805259705
1696402852.151728,37250,0.6702499985694885
1696403230.277768,37500,0.6594899892807007
1696403763.3200178,37750,0.6587899923324585
1696404202.458239,38000,0.6712300181388855
1696404606.0126781,38250,0.6779500246047974
1696405521.9236176,38500,0.6710100173950195
1696405897.987549,38750,0.6653599739074707
1696406619.7060924,39000,0.6620799899101257
1696407004.2928138,39250,0.659280002117157
1696407362.1756341,39500,0.6526100039482117
1696407735.5643811,39750,0.6632699966430664
1696408100.71328,40000,0.6691200137138367
1696408484.993638,40250,0.6654199957847595
1696409472.472466,40500,0.6645399928092957
1696410248.4571464,40750,0.665149986743927
1696410654.366628,41000,0.6616399884223938
1696411017.5437253,41250,0.6636499762535095
1696411747.2909753,41500,0.6693500280380249
1696412314.8270383,41750,0.6670299768447876
1696412693.452524,42000,0.6604800224304199
1696413065.0616763,42250,0.6540499925613403
1696413433.5907106,42500,0.6642400026321411
1696413819.189801,42750,0.6619099974632263
1696414196.823154,43000,0.6615999937057495
1696414569.2701437,43250,0.674340009689331
1696414962.7487044,43500,0.6565399765968323
1696415334.5927103,43750,0.6630200147628784
1696415721.0595102,44000,0.6663600206375122
1696416808.2681096,44250,0.662850022315979
1696417193.8230994,44500,0.660040020942688
1696417564.2755232,44750,0.6593999862670898
1696417981.6130323,45000,0.6592400074005127
1696418354.9081893,45250,0.6578800082206726
1696418715.0241733,45500,0.6595399975776672
1696419094.2061603,45750,0.6594700217247009
1696419472.0678751,46000,0.657289981842041
1696419854.1243875,46250,0.6559100151062012
1696420890.9341369,46500,0.6588600277900696
1696421288.1175935,46750,0.6573200225830078
1696421676.4819767,47000,0.6584299802780151
1696423963.2512624,47250,0.6585299968719482
1696427671.6792939,47500,0.6592599749565125
1696428246.184716,47750,0.6645100116729736
1696428658.5955126,48000,0.6633800268173218
1696429474.041115,48250,0.6540300250053406
1696429865.2391193,48500,0.6603099703788757
1696430270.2199764,48750,0.6562299728393555
1696430777.2463994,49000,0.6576099991798401
1696431148.6127186,49250,0.6613399982452393
1696431518.6623178,49500,0.6549299955368042
1696431895.895245,49750,0.6578500270843506
1696432282.1051686,50000,0.660260021686554
1696432655.416903,50250,0.6535999774932861
1696433421.3398678,50500,0.6612100005149841
1696433791.035866,50750,0.657260000705719
1696434179.1635525,51000,0.6505900025367737
1696434555.8744187,51250,0.6504300236701965
1696434935.6740043,51500,0.651199996471405
1696435317.3101325,51750,0.6502299904823303
1696435721.818581,52000,0.6508499979972839
1696436112.3104348,52250,0.6589800119400024
1696436496.8494172,52500,0.6563599705696106
1696436896.8649952,52750,0.6425899863243103
1696437279.725372,53000,0.6533899903297424
1696437748.1272078,53250,0.6467000246047974
1696438136.1715777,53500,0.6467900276184082
1696438507.3440769,53750,0.6462600231170654
1696438952.9596019,54000,0.6523900032043457
1696439351.7002046,54250,0.6507300138473511
1696439717.4925857,54500,0.6518800258636475
1696440099.4922059,54750,0.6574699878692627
1696441918.5272703,55000,0.6516600251197815
1696442317.1077719,55250,0.6516799926757812
1696442684.561329,55500,0.6485000252723694
1696443052.5479553,55750,0.649370014667511
1696443433.1805763,56000,0.6463500261306763
1696443793.2088485,56250,0.6460099816322327
1696444173.3515933,56500,0.6470400094985962
1696444548.1894112,56750,0.6505200266838074
1696444911.9163685,57000,0.6447100043296814
1696445328.6375916,57250,0.6566100120544434
1696445705.4750278,57500,0.653980016708374
1696446083.4507234,57750,0.6524999737739563
1696446454.0978591,58000,0.6475499868392944
1696446831.524115,58250,0.6492699980735779
1696447217.116529,58500,0.6586400270462036
1696447608.767038,58750,0.6533700227737427
1696447986.65185,59000,0.6522499918937683
1696448353.3166337,59250,0.6468700170516968
1696448734.7826402,59500,0.6520299911499023
1696449098.3015726,59750,0.6468600034713745
1696449648.8950806,60000,0.6541500091552734
1696450040.8640802,60250,0.6517800092697144
1696450424.732778,60500,0.6503999829292297
1696450806.3607492,60750,0.6471999883651733
1696451177.9905727,61000,0.6425899863243103
1696451683.1852674,61250,0.644540011882782
1696452054.3941953,61500,0.6409100294113159
1696452927.1492627,61750,0.6396899819374084
1696453294.6995723,62000,0.6423900127410889
1696453661.2199972,62250,0.6365399956703186
1696454048.516848,62500,0.6398800015449524
1696454418.4176571,62750,0.636210024356842
1696454796.945356,63000,0.6406000256538391
1696455173.3492932,63250,0.6396200060844421
1696455552.5766118,63500,0.6419100165367126
1696455936.00051,63750,0.6433600187301636
1696456306.3156428,64000,0.6449699997901917
1696456696.8186889,64250,0.6409400105476379
1696458351.2140965,64500,0.6368499994277954
1696458736.7929728,64750,0.6386500000953674
1696459149.3029244,65000,0.6385800242424011
1696459523.1041198,65250,0.6338499784469604
1696459913.0496283,65500,0.639270007610321
1696460276.9145145,65750,0.6384999752044678
1696460749.6334164,66000,0.634850025177002
1696465173.4408076,66250,0.6438199877738953
1696465562.1649206,66500,0.6339399814605713
1696465958.0976105,66750,0.6341800093650818
1696466313.0427086,67000,0.6310700178146362
1696466698.2159789,67250,0.6305000185966492
1696467075.065224,67500,0.6344799995422363
1696467455.0166047,67750,0.6365900039672852
1696469282.2268703,68000,0.6366099715232849
1696469651.4451978,68250,0.6375200152397156
1696470027.3586066,68500,0.6335099935531616
1696470408.2148361,68750,0.6355900168418884
1696472371.528899,69000,0.637440025806427
1696472759.3294218,69250,0.6365000009536743
1696473129.650663,69500,0.6356099843978882
1696473492.6218169,69750,0.6339300274848938
1696473864.4915912,70000,0.6408699750900269
1696474236.2707329,70250,0.6297299861907959
1696474600.8493705,70500,0.6323300004005432
1696474952.894785,70750,0.6266800165176392
1696475324.4835007,71000,0.634630024433136
1696475689.0769265,71250,0.6335099935531616
1696476059.6085665,71500,0.6325799822807312
1696476689.1417303,71750,0.6359800100326538
1696477075.218468,72000,0.6312299966812134
1696477442.9937441,72250,0.630299985408783
1696478350.2472095,72500,0.6341400146484375
1696478749.395421,72750,0.6316199898719788
1696479125.3438933,73000,0.6272299885749817
1696479792.5988038,73250,0.6354600191116333
1696480212.535303,73500,0.6339300274848938
1696480570.4695444,73750,0.6273199915885925
1696480944.1776395,74000,0.6326900124549866
1696481335.9255302,74250,0.6303399801254272
1696481745.0571594,74500,0.6294199824333191
1696482121.1155515,74750,0.6303200125694275
1696482501.1774807,75000,0.6352400183677673
1696482877.7445917,75250,0.6310499906539917
1696483249.9373784,75500,0.6256800293922424
1696483626.8626971,75750,0.6368499994277954
1696483989.4481518,76000,0.6287999749183655
1696484372.809981,76250,0.6337299942970276
1696484750.8877892,76500,0.6287699937820435
1696485124.3733423,76750,0.6295700073242188
1696485496.2300122,77000,0.6368799805641174
1696485854.7526965,77250,0.6286399960517883
1696486260.6773531,77500,0.6360599994659424
1696487439.8672016,77750,0.6264100074768066
1696487799.7962122,78000,0.6252700090408325
1696488179.3457582,78250,0.6253799796104431
1696488545.7254398,78500,0.6282299757003784
1696488915.006789,78750,0.6351000070571899
1696489284.696422,79000,0.6242600083351135
1696489662.8214455,79250,0.6266599893569946
1696490045.6341453,79500,0.635640025138855
1696490448.9519851,79750,0.6298099756240845
1696490838.382845,80000,0.6322600245475769
1696491221.1486535,80250,0.6305999755859375
1696491604.4492142,80500,0.6304200291633606
1696491988.4593437,80750,0.6272799968719482
1696492395.0315175,81000,0.6312900185585022
1696492775.6681905,81250,0.6346399784088135
1696493149.4071188,81500,0.6242899894714355
1696493530.9847412,81750,0.6214399933815002
1696493892.9274864,82000,0.623769998550415
1696494259.992995,82250,0.61940997838974
1696494617.5213037,82500,0.626550018787384
1696494975.666413,82750,0.6249399781227112
1696495349.5867958,83000,0.6251000165939331
1696495720.930652,83250,0.6272500157356262
1696496100.19237,83500,0.6180499792098999
1696496469.583537,83750,0.6236299872398376
1696496848.6649854,84000,0.6233699917793274
1696497235.2562737,84250,0.6283800005912781
1696497598.2073452,84500,0.6302400231361389
1696497983.2035058,84750,0.6201500296592712
1696498333.3431702,85000,0.6187400221824646
1696498706.0593946,85250,0.6246600151062012
1696499110.0052881,85500,0.6262000203132629
1696499505.2235458,85750,0.6260799765586853
1696499894.902431,86000,0.6291999816894531
1696500296.7028534,86250,0.6242499947547913
1696500671.2607033,86500,0.626259982585907
1696501028.2550886,86750,0.6286299824714661
1696501389.9750865,87000,0.6266999840736389
1696501768.9929566,87250,0.625980019569397
1696502146.051137,87500,0.6207600235939026
1696502904.6563094,87750,0.6216300129890442
1696503297.130299,88000,0.6229199767112732
1696503668.9180293,88250,0.6218299865722656
1696504765.1431324,88500,0.620959997177124
1696505129.6111968,88750,0.6238700151443481
1696505510.4788623,89000,0.624750018119812
1696506333.0995545,89250,0.62117999792099
1696506707.6705017,89500,0.6289200186729431
1696507072.7336912,89750,0.6283000111579895
1696507443.3621163,90000,0.6245899796485901
1696507821.326489,90250,0.624239981174469
1696508230.7744236,90500,0.6236000061035156
1696509945.610084,90750,0.623420000076294
1696510358.3342683,91000,0.6229900121688843
1696510740.5409665,91250,0.6221100091934204
1696511110.0047588,91500,0.6233800053596497
1696511467.174915,91750,0.6207600235939026
1696511862.4112854,92000,0.6216400265693665
1696512238.9164917,92250,0.6194999814033508
1696512616.685091,92500,0.6216999888420105
1696512971.3307903,92750,0.6160100102424622
1696513328.7756476,93000,0.6194700002670288
1696513702.9871402,93250,0.6186800003051758
1696514076.1963098,93500,0.6204599738121033
1696514480.416695,93750,0.6159300208091736
1696514894.5681913,94000,0.6189000010490417
1696515585.889298,94250,0.6152300238609314
1696515974.3955112,94500,0.6165000200271606
1696516343.6429725,94750,0.6180400252342224
1696516742.1785562,95000,0.616349995136261
1696517125.240574,95250,0.6172999739646912
1696517505.4396088,95500,0.6149399876594543
1696517880.3187468,95750,0.6190900206565857
1696518244.060543,96000,0.6155800223350525
1696518638.6219518,96250,0.6182799935340881
1696519010.1550746,96500,0.6139100193977356
1696519409.3344774,96750,0.6171299815177917
1696519793.5966382,97000,0.6141700148582458
1696520173.0278928,97250,0.6191400289535522
1696520548.8100452,97500,0.6172800064086914
1696520919.9249504,97750,0.6157600283622742
1696521291.7659152,98000,0.6148399710655212
1696521651.82359,98250,0.6151400208473206
1696522046.6928453,98500,0.6192299723625183
1696522414.1176407,98750,0.6159700155258179
1696522784.4428282,99000,0.6154000163078308
1696523803.3392022,99250,0.6165199875831604
1696524609.5565612,99500,0.6160600185394287
1696525037.503753,99750,0.615369975566864
1696525416.2657974,100000,0.6148999929428101
1696525804.050911,100250,0.6170600056648254
1696526188.9973047,100500,0.6145399808883667
1696526960.8204536,100750,0.6144899725914001
1696528387.7907534,101000,0.6122300028800964
1696531833.90288,101250,0.61176997423172
1696532221.9565008,101500,0.6131500005722046
1696534221.1218166,101750,0.6179699897766113
1696534632.035594,102000,0.6114000082015991
1696537571.007912,102250,0.6162300109863281
1696543611.4769301,102500,0.6141999959945679


==> figure/amt/mfm_report/Bach10/run-Mel_URMP_BCE_base_models-tag-Bach10_mpe_f1-score.csv <==
Wall time,Step,Value
1696329603.4786608,250,0.0
1696329876.2008486,500,0.0
1696330107.2038827,750,0.0
1696330701.329635,1000,0.0
1696330934.8309226,1250,0.0
1696331172.435963,1500,0.0
1696331412.2178402,1750,0.0
1696331659.8013527,2000,0.0
1696331898.5347316,2250,0.0
1696332143.1887689,2500,5.999999848427251e-05
1696332401.4539864,2750,0.008129999972879887
1696332662.516823,3000,0.062219999730587006
1696332900.732658,3250,0.1465200036764145
1696333148.1502829,3500,0.23002000153064728
1696334969.8619845,3750,0.30941998958587646
1696335819.3067002,4000,0.378930002450943
1696336063.3778865,4250,0.4043799936771393
1696336721.1532829,4500,0.4160600006580353
1696336946.8457177,4750,0.44975998997688293
1696337180.3780575,5000,0.49606001377105713
1696338037.5234044,5250,0.4662800133228302
1696338278.2616694,5500,0.47317999601364136
1696338525.8507204,5750,0.5095599889755249
1696338831.2322612,6000,0.5241000056266785
1696339083.3612056,6250,0.5445500016212463
1696340453.6604593,6500,0.4985400140285492
1696342182.7875445,6750,0.5199400186538696
1696342517.0127118,7000,0.5574399828910828
1696342758.7104704,7250,0.5476800203323364
1696343216.95177,7500,0.5564600229263306
1696343690.518545,7750,0.5505800247192383
1696343928.2808979,8000,0.5603100061416626
1696344170.2986405,8250,0.5675899982452393
1696344420.0565557,8500,0.5871099829673767
1696344952.671768,8750,0.6014699935913086
1696345192.0621212,9000,0.5838299989700317
1696345431.222944,9250,0.6115900278091431
1696345664.4926481,9500,0.5997599959373474
1696345901.9152663,9750,0.5983399748802185
1696346132.9044962,10000,0.6021599769592285
1696346376.4238508,10250,0.6070899963378906
1696346629.1387224,10500,0.5868200063705444
1696346866.860217,10750,0.6216700077056885
1696347107.57437,11000,0.607509970664978
1696347342.2164812,11250,0.637719988822937
1696347590.0966406,11500,0.6191800236701965
1696347832.5021098,11750,0.6436799764633179
1696348062.5168018,12000,0.6259999871253967
1696348316.173592,12250,0.633400022983551
1696348554.0257275,12500,0.6454600095748901
1696348955.6573086,12750,0.6358699798583984
1696349193.5840771,13000,0.6399700045585632
1696349436.6751733,13250,0.6545100212097168
1696349666.402179,13500,0.6476399898529053
1696349907.990289,13750,0.6432300209999084
1696350142.6695466,14000,0.6548500061035156
1696350405.329284,14250,0.6554999947547913
1696350644.2518594,14500,0.6605700254440308
1696350883.47046,14750,0.6509400010108948
1696351132.3127666,15000,0.6602299809455872
1696351379.7166295,15250,0.6643400192260742
1696351622.2386556,15500,0.6527900099754333
1696351868.3973932,15750,0.6611599922180176
1696352111.3275259,16000,0.6556800007820129
1696352360.1007636,16250,0.6688500046730042
1696352601.8176901,16500,0.6642199754714966
1696353351.626842,16750,0.6624000072479248
1696353593.4613621,17000,0.6624900102615356
1696353826.7265067,17250,0.6652600169181824
1696354076.4137342,17500,0.6786800026893616
1696354312.1644642,17750,0.6700900197029114
1696354967.2808027,18000,0.6649799942970276
1696355365.654984,18250,0.670960009098053
1696356425.1576617,18500,0.6784600019454956
1696356663.3193567,18750,0.6792299747467041
1696356898.9083884,19000,0.6778200268745422
1696357145.8310735,19250,0.6807600259780884
1696357378.8694177,19500,0.6860600113868713
1696357629.6531806,19750,0.6891599893569946
1696357869.9517798,20000,0.6682800054550171
1696358217.7562788,20250,0.6745799779891968
1696358466.754582,20500,0.6810500025749207
1696358711.5302045,20750,0.671500027179718
1696359260.8025997,21000,0.6863600015640259
1696360629.9898314,21250,0.6787199974060059
1696360866.447021,21500,0.6761599779129028
1696361102.1436431,21750,0.6927300095558167
1696361343.7389202,22000,0.6728500127792358
1696361575.914191,22250,0.6853399872779846
1696362509.7864432,22500,0.6718500256538391
1696362764.3321238,22750,0.6846699714660645
1696363003.1383574,23000,0.6788700222969055
1696363899.1102567,23250,0.6723799705505371
1696364159.0938811,23500,0.690280020236969
1696366832.5202217,23750,0.6985099911689758
1696368339.112392,24000,0.6884099841117859
1696368582.785387,24250,0.7000300288200378
1696368819.9942467,24500,0.684469997882843
1696369065.9242623,24750,0.6934499740600586
1696369301.3928425,25000,0.6863099932670593
1696369541.961074,25250,0.6858699917793274
1696369779.7068946,25500,0.6827499866485596
1696370027.449193,25750,0.6773999929428101
1696370280.3695924,26000,0.6757199764251709
1696370517.6208746,26250,0.6860600113868713
1696370762.0978253,26500,0.6922199726104736
1696371004.1697397,26750,0.6769400238990784
1696371237.583577,27000,0.6819499731063843
1696371492.4806201,27250,0.6724900007247925
1696371744.4180028,27500,0.6823199987411499
1696371997.762884,27750,0.6891800165176392
1696372235.296692,28000,0.6826000213623047
1696372478.2530937,28250,0.692300021648407
1696372722.8746886,28500,0.6958400011062622
1696372967.793128,28750,0.6803399920463562
1696373224.0657697,29000,0.6817499995231628
1696373460.3987598,29250,0.6765499711036682
1696373699.5637658,29500,0.6906300187110901
1696373943.3289347,29750,0.6816099882125854
1696374174.5007317,30000,0.6887400150299072
1696374420.036374,30250,0.6942800283432007
1696374662.3998146,30500,0.6880999803543091
1696374905.0032806,30750,0.6888899803161621
1696375146.222323,31000,0.6920499801635742
1696375392.8576698,31250,0.6945899724960327
1696375627.7555397,31500,0.6878700256347656
1696375874.4959164,31750,0.6872100234031677
1696376122.8302286,32000,0.6864799857139587
1696376360.7244022,32250,0.684440016746521
1696376612.617724,32500,0.6951500177383423
1696376845.3180249,32750,0.6808000206947327
1696377075.1483812,33000,0.688510000705719
1696377318.7302835,33250,0.6966000199317932
1696377550.89502,33500,0.6921799778938293
1696377810.8659463,33750,0.6994199752807617
1696378043.9896839,34000,0.6936900019645691
1696378282.7049327,34250,0.6904100179672241
1696378544.3646567,34500,0.6850699782371521
1696378789.607211,34750,0.6862599849700928
1696379028.5434422,35000,0.6913800239562988
1696379266.1640444,35250,0.6904500126838684
1696379518.2169945,35500,0.6888899803161621
1696379764.280313,35750,0.6862300038337708
1696380004.3841758,36000,0.6870700120925903
1696380246.7109904,36250,0.68545001745224
1696380495.0566638,36500,0.6909300088882446
1696380741.5432384,36750,0.6762700080871582
1696380980.094492,37000,0.6897000074386597
1696381226.1862648,37250,0.6853500008583069
1696381470.393292,37500,0.6821500062942505
1696381712.7018692,37750,0.6916800141334534
1696381952.4719913,38000,0.6985200047492981
1696382191.1743548,38250,0.6922799944877625
1696382436.6300561,38500,0.6951299905776978
1696382675.441604,38750,0.6932500004768372
1696382919.0643477,39000,0.6823099851608276
1696383173.9163907,39250,0.6916599869728088
1696383408.6182716,39500,0.6896200180053711
1696383652.8152153,39750,0.6864100098609924
1696383925.3424892,40000,0.688730001449585
1696384177.8213158,40250,0.6879100203514099
1696384419.498733,40500,0.6915299892425537
1696384667.8444765,40750,0.6947199702262878
1696384912.328018,41000,0.6897199749946594
1696385154.1148183,41250,0.6806300282478333
1696385402.9736423,41500,0.6845899820327759
1696385647.3186395,41750,0.6947299838066101
1696385886.3915083,42000,0.691290020942688
1696386141.303187,42250,0.6944599747657776
1696386388.4330916,42500,0.6919999718666077
1696386625.511344,42750,0.7034900188446045
1696386864.049372,43000,0.6925899982452393
1696387113.649438,43250,0.6928399801254272
1696387349.594364,43500,0.6888899803161621
1696387596.7094166,43750,0.6951799988746643
1696387848.8724363,44000,0.6942999958992004
1696388081.8728197,44250,0.6903700232505798
1696388329.2633348,44500,0.7031599879264832
1696389199.0119078,44750,0.6932700276374817
1696389453.7518833,45000,0.692520022392273
1696389694.5203562,45250,0.6897000074386597
1696389937.539548,45500,0.6933799982070923
1696390181.4560041,45750,0.6902400255203247
1696390424.1017919,46000,0.6926800012588501
1696390678.4985573,46250,0.6937000155448914
1696390912.5282767,46500,0.6869400143623352
1696391146.4319634,46750,0.6836199760437012
1696392206.8509111,47000,0.684689998626709
1696392440.8355293,47250,0.6900799870491028
1696392676.8181648,47500,0.6902700066566467
1696392916.5230505,47750,0.6920599937438965
1696393153.0853393,48000,0.6880900263786316
1696393391.226009,48250,0.6801400184631348
1696393631.958105,48500,0.687470018863678
1696393881.0485263,48750,0.6817600131034851
1696394121.8549337,49000,0.683899998664856
1696395015.2502787,49250,0.6759300231933594
1696395255.127463,49500,0.6915500164031982
1696395503.446199,49750,0.691860020160675
1696395758.830064,50000,0.699180006980896
1696395998.3763459,50250,0.6898300051689148
1696396254.322641,50500,0.6949499845504761
1696396504.4300034,50750,0.6769000291824341
1696396745.066006,51000,0.6917099952697754
1696397010.0421803,51250,0.6855000257492065
1696397244.4243553,51500,0.6849799752235413
1696397495.756387,51750,0.6847500205039978
1696397729.885493,52000,0.6859400272369385
1696397973.9679816,52250,0.6893600225448608
1696398217.0158417,52500,0.6870800256729126
1696398471.7562566,52750,0.6922799944877625
1696398713.9626195,53000,0.6919400095939636
1696398963.6426995,53250,0.6886600255966187
1696399441.2637198,53500,0.6935700178146362
1696399670.5470066,53750,0.6981300115585327
1696399894.274634,54000,0.6870399713516235
1696400199.5561638,54250,0.6877400279045105
1696400538.9356053,54500,0.6898000240325928
1696400776.3285031,54750,0.6987199783325195
1696401018.3219004,55000,0.6872699856758118
1696401258.338469,55250,0.6869800090789795
1696401493.1864607,55500,0.6924999952316284
1696401729.458928,55750,0.6866000294685364
1696401988.5974164,56000,0.6876599788665771
1696402229.634908,56250,0.6894199848175049
1696402471.2871923,56500,0.6799899935722351
1696402716.1351209,56750,0.6944699883460999
1696402973.6549165,57000,0.6889700293540955
1696403542.8501348,57250,0.6881399750709534
1696403785.8554437,57500,0.6876000165939331
1696404040.9432108,57750,0.6886600255966187
1696404295.2640765,58000,0.6789199709892273
1696404568.3613226,58250,0.690750002861023
1696404871.7912552,58500,0.6866700053215027
1696405580.2184334,58750,0.6838200092315674
1696405828.5564167,59000,0.6804199814796448
1696406065.79865,59250,0.6843199729919434
1696406646.6366591,59500,0.6883100271224976
1696406898.1850731,59750,0.6859800219535828
1696407148.6056917,60000,0.691540002822876
1696407391.2977612,60250,0.6872400045394897
1696407629.9103074,60500,0.6850900053977966
1696407879.2597296,60750,0.6831499934196472
1696408136.9065459,61000,0.6889899969100952
1696408385.1908383,61250,0.687470018863678
1696408627.7170086,61500,0.6882799863815308
1696409148.08157,61750,0.6928799748420715
1696409376.1885808,62000,0.6805599927902222
1696409605.7494419,62250,0.6772500276565552
1696410198.3607094,62500,0.6831700205802917
1696410459.7490327,62750,0.6903200149536133
1696410707.122002,63000,0.6865599751472473
1696410957.7296493,63250,0.6813899874687195
1696411694.4922652,63500,0.6895999908447266
1696411942.0140696,63750,0.6880000233650208
1696412401.0227897,64000,0.6896700263023376
1696412642.050857,64250,0.6843699812889099
1696412881.5540109,64500,0.6860700249671936
1696413121.624661,64750,0.6866000294685364
1696413365.4594913,65000,0.6849899888038635
1696413603.3868065,65250,0.6856899857521057
1696413840.795319,65500,0.6855700016021729
1696414077.1909113,65750,0.6870399713516235
1696414443.9859962,66000,0.6876999735832214
1696414691.6107585,66250,0.686269998550415
1696414941.2909722,66500,0.6840599775314331
1696415194.465601,66750,0.6860799789428711
1696415435.4851615,67000,0.6879600286483765
1696415671.1209438,67250,0.6865699887275696
1696416632.4467216,67500,0.690280020236969
1696416881.3833148,67750,0.6902599930763245
1696417131.4640489,68000,0.6826800107955933
1696417368.1836894,68250,0.6848499774932861
1696417612.2334332,68500,0.6829599738121033
1696417914.0076942,68750,0.6928899884223938
1696418150.040583,69000,0.6823999881744385
1696418393.2331161,69250,0.6859300136566162
1696418629.2108123,69500,0.6856099963188171
1696418883.530174,69750,0.6858500242233276
1696419133.3068793,70000,0.6883699893951416
1696419380.3290632,70250,0.6843600273132324
1696419628.8475869,70500,0.6826599836349487
1696419868.8450763,70750,0.6797400116920471
1696420778.571186,71000,0.6891400218009949
1696421030.0849779,71250,0.6850000023841858
1696421279.4619489,71500,0.685699999332428
1696421524.9622784,71750,0.6891899704933167
1696421772.8639522,72000,0.683709979057312
1696423740.8826413,72250,0.6873800158500671
1696424046.8250644,72500,0.6875200271606445
1696427094.4331708,72750,0.682919979095459
1696427676.8262458,73000,0.6882299780845642
1696428095.195601,73250,0.6865400075912476
1696428327.7217784,73500,0.6844000220298767
1696428563.6981723,73750,0.6812800168991089
1696428817.4449031,74000,0.6862000226974487
1696429611.481333,74250,0.6859999895095825
1696429850.89128,74500,0.6827600002288818
1696430100.143426,74750,0.6839900016784668
1696430331.4014628,75000,0.6843100190162659
1696430569.7194388,75250,0.6829900145530701
1696430810.4064696,75500,0.6852200031280518
1696431047.8708735,75750,0.6798999905586243
1696431296.7139924,76000,0.6850100159645081
1696431540.2075481,76250,0.6836599707603455
1696431791.955908,76500,0.682919979095459
1696432036.944228,76750,0.681190013885498
1696432279.1639423,77000,0.684149980545044
1696432510.7995238,77250,0.684220016002655
1696432776.9137764,77500,0.682640016078949
1696433345.8928773,77750,0.6844300031661987
1696433592.527027,78000,0.6836199760437012
1696433835.5435674,78250,0.6808300018310547
1696434074.2109714,78500,0.6866300106048584
1696434316.552494,78750,0.6887400150299072
1696434557.9508615,79000,0.6855300068855286
1696434811.2029798,79250,0.6876999735832214
1696435046.332005,79500,0.6835600137710571
1696435291.0823705,79750,0.6866599917411804
1696435539.4840646,80000,0.6856300234794617
1696435772.7389133,80250,0.6806100010871887
1696436026.1036649,80500,0.6869300007820129
1696436275.6285398,80750,0.6820099949836731
1696436521.421595,81000,0.6868500113487244
1696436773.151919,81250,0.68572998046875
1696437013.4424057,81500,0.6850399971008301
1696437248.9824395,81750,0.6845899820327759
1696437553.8858435,82000,0.6836599707603455
1696437799.6365843,82250,0.6856300234794617
1696438032.343235,82500,0.6844900250434875
1696438287.5598445,82750,0.6814900040626526
1696438548.9519057,83000,0.6863099932670593
1696438836.5612059,83250,0.6840900182723999
1696439082.8060012,83500,0.6868100166320801
1696439329.2920218,83750,0.6837999820709229
1696439581.0464706,84000,0.6881399750709534
1696439828.5924551,84250,0.6863499879837036
1696440074.2358131,84500,0.6867700219154358
1696441830.1148722,84750,0.685230016708374
1696442079.5636642,85000,0.6857500076293945
1696442315.8920684,85250,0.6878799796104431
1696442565.081567,85500,0.6869999766349792
1696442805.81282,85750,0.6841400265693665
1696443056.7609427,86000,0.6837900280952454
1696443295.8330612,86250,0.6877999901771545
1696443543.3462071,86500,0.6835100054740906
1696443783.2548308,86750,0.6843500137329102
1696444033.9463131,87000,0.685670018196106
1696444277.3108375,87250,0.6866300106048584
1696444524.8889604,87500,0.6824300289154053
1696444783.6955035,87750,0.6844499707221985
1696445042.0876684,88000,0.6867700219154358
1696445288.0167751,88250,0.6877899765968323
1696445520.060432,88500,0.6859800219535828
1696445757.2967403,88750,0.6823899745941162
1696446006.1582735,89000,0.6816099882125854
1696446240.6595125,89250,0.6848999857902527
1696446478.913279,89500,0.684249997138977
1696446726.9255219,89750,0.684939980506897
1696446963.4803767,90000,0.6869000196456909
1696447216.9958117,90250,0.6845399737358093
1696447458.499956,90500,0.6855000257492065
1696447718.198306,90750,0.6857900023460388
1696447957.9195871,91000,0.6845200061798096
1696448207.2350187,91250,0.6848599910736084
1696448452.0964417,91500,0.6840999722480774
1696448702.0688694,91750,0.6844099760055542
1696448948.5888522,92000,0.6847500205039978
1696449179.5801518,92250,0.6828799843788147
1696449607.684914,92500,0.6852700114250183
1696449857.1685755,92750,0.6828100085258484
1696450099.2270439,93000,0.685259997844696
1696450336.1919148,93250,0.6831600069999695
1696450591.2916512,93500,0.6862900257110596
1696450836.419352,93750,0.6842799782752991
1696451070.8548512,94000,0.6833999752998352
1696451533.4436889,94250,0.6839500069618225
1696451794.6969528,94500,0.6853799819946289
1696452034.3613546,94750,0.684689998626709
1696452771.893983,95000,0.6835500001907349
1696453004.7101598,95250,0.6868699789047241
1696453243.057763,95500,0.6849600076675415
1696453482.4251618,95750,0.6838499903678894
1696453716.2224839,96000,0.6870399713516235
1696453962.0584788,96250,0.687690019607544
1696454212.202725,96500,0.6869199872016907
1696454455.3478642,96750,0.6848999857902527
1696454698.1536617,97000,0.6855000257492065
1696454949.641913,97250,0.6863499879837036
1696455198.893725,97500,0.6843900084495544
1696455437.4007666,97750,0.6854299902915955
1696455676.6258488,98000,0.6843000054359436
1696455915.135829,98250,0.6853399872779846
1696456176.306584,98500,0.6840599775314331
1696456424.3268392,98750,0.6834800243377686
1696456675.988339,99000,0.6854599714279175
1696458185.9026885,99250,0.6859599947929382
1696458418.8947551,99500,0.6847800016403198
1696458654.7027175,99750,0.6841599941253662
1696458889.545031,100000,0.6857200264930725
1696459172.6568162,100250,0.6849899888038635
1696459416.009561,100500,0.6863999962806702
1696459648.5682075,100750,0.6834400296211243
1696459902.7235377,101000,0.6857399940490723
1696460139.9768212,101250,0.6846399903297424
1696460393.914678,101500,0.6857100129127502
1696460636.1569607,101750,0.6844300031661987
1696460964.8476515,102000,0.6844499707221985


==> figure/amt/mfm_report/GuitarSet/run-Mel_URMP_BCE_MFM_m_models-tag-GuitarSet_mpe_f1-score.csv <==
Wall time,Step,Value
1696329106.2563665,250,1.9999999494757503e-05
1696330004.9016821,500,0.0
1696331398.9818892,750,0.0
1696332410.955669,1000,0.009800000116229057
1696335056.4747005,1250,0.15060000121593475
1696338013.300618,1500,0.22967000305652618
1696339164.5357313,1750,0.28306999802589417
1696343031.9231665,2000,0.33258000016212463
1696344325.8048346,2250,0.36513999104499817
1696345654.788893,2500,0.3844299912452698
1696346567.5760393,2750,0.3966200053691864
1696347530.748294,3000,0.419869989156723
1696348489.0719945,3250,0.3968600034713745
1696349581.3962877,3500,0.4147999882698059
1696350572.950133,3750,0.4233799874782562
1696351557.8432968,4000,0.44416001439094543
1696352573.875783,4250,0.44273999333381653
1696354114.7044106,4500,0.41530001163482666
1696356388.5746748,4750,0.4386500120162964
1696357359.4691443,5000,0.4519500136375427
1696358452.698154,5250,0.4619300067424774
1696360887.9080355,5500,0.4337100088596344
1696362498.952546,5750,0.44426000118255615
1696366205.4358633,6000,0.4581800103187561
1696369031.6722841,6250,0.45715001225471497
1696370004.0665739,6500,0.4786500036716461
1696370953.1970072,6750,0.4680599868297577
1696371962.494986,7000,0.4849100112915039
1696372968.3127441,7250,0.46378999948501587
1696373985.9892402,7500,0.46827998757362366
1696374903.0665262,7750,0.46959999203681946
1696375814.8472188,8000,0.45938000082969666
1696376767.8903043,8250,0.46823999285697937
1696377783.0445888,8500,0.4740599989891052
1696378712.7411292,8750,0.4828999936580658
1696379571.0307465,9000,0.46116000413894653
1696380553.4666464,9250,0.4712499976158142
1696381510.342091,9500,0.4771600067615509
1696382425.3228066,9750,0.4836199879646301
1696383284.1561332,10000,0.478769987821579
1696384234.21068,10250,0.478769987821579
1696385198.6845405,10500,0.48767998814582825
1696386144.039122,10750,0.4702799916267395
1696387080.871923,11000,0.4977000057697296
1696388004.465781,11250,0.49173998832702637
1696389605.843012,11500,0.5045700073242188
1696390524.9935396,11750,0.4882799983024597
1696392100.4856448,12000,0.49088001251220703
1696393050.8547318,12250,0.5013700127601624
1696394484.7954333,12500,0.5011500120162964
1696395749.8814294,12750,0.4914399981498718
1696396601.1301706,13000,0.48528000712394714
1696397613.0312388,13250,0.49362999200820923
1696398508.8278391,13500,0.47683000564575195
1696399989.931939,13750,0.48228999972343445
1696401135.5178566,14000,0.4926599860191345
1696402046.0385096,14250,0.49862998723983765
1696403028.9848053,14500,0.4909699857234955
1696404374.835527,14750,0.5039299726486206
1696405859.5754507,15000,0.5001099705696106
1696407175.161908,15250,0.49581000208854675
1696408073.275749,15500,0.49439001083374023
1696409546.4153552,15750,0.485370010137558
1696410825.556745,16000,0.4808099865913391
1696412386.9059308,16250,0.498089998960495
1696413362.1477106,16500,0.4991300106048584
1696414422.4330878,16750,0.5039299726486206
1696415378.8150487,17000,0.4949199855327606
1696417033.198942,17250,0.4949600100517273
1696417999.4481301,17500,0.48544999957084656
1696418926.0828989,17750,0.4955500066280365
1696419901.2071593,18000,0.4997200071811676
1696421523.1344435,18250,0.49173998832702637
1696427712.2506871,18500,0.49553999304771423
1696428758.6136212,18750,0.4919399917125702
1696430229.827663,19000,0.4907500147819519
1696431318.2001219,19250,0.4922100007534027
1696432301.5942507,19500,0.4968799948692322
1696433629.2915037,19750,0.4874599874019623
1696434628.5002723,20000,0.4922899901866913
1696435545.409982,20250,0.5022100210189819
1696436612.883862,20500,0.4962100088596344
1696437679.5054111,20750,0.5052000284194946
1696438626.4899776,21000,0.5012800097465515
1696439659.2493587,21250,0.49518001079559326
1696442061.7567363,21500,0.4957500100135803
1696443094.2345855,21750,0.49143001437187195
1696444012.062335,22000,0.4845399856567383
1696444925.1054127,22250,0.4867199957370758
1696445890.1165643,22500,0.49379000067710876
1696446843.06342,22750,0.4929499924182892
1696447797.466572,23000,0.4877200126647949
1696448740.8538134,23250,0.49327000975608826
1696449841.163031,23500,0.49619001150131226
1696450782.2060423,23750,0.49042001366615295
1696451924.3860862,24000,0.488319993019104
1696453349.89362,24250,0.49086999893188477
1696454270.5744467,24500,0.49434998631477356
1696455287.195231,24750,0.4946500062942505
1696456213.9914386,25000,0.495279997587204
1696458319.1962345,25250,0.4888800084590912
1696459354.3862684,25500,0.48502999544143677
1696460282.9593196,25750,0.49178001284599304
1696465450.743589,26000,0.48236000537872314
1696466397.1896703,26250,0.4905099868774414
1696468239.2477937,26500,0.4933300018310547
1696469977.497499,26750,0.4944800138473511
1696472598.9135091,27000,0.4908500015735626
1696473615.6041064,27250,0.48631998896598816
1696474462.6265602,27500,0.49873998761177063
1696475316.1136658,27750,0.4831399917602539
1696476156.9836702,28000,0.49853000044822693
1696477325.462796,28250,0.48576000332832336
1696478856.120803,28500,0.4896700084209442
1696480206.5390942,28750,0.4809400141239166
1696481068.5457947,29000,0.4826500117778778
1696482028.5295062,29250,0.49382999539375305
1696482928.3125122,29500,0.4851599931716919
1696483820.5183978,29750,0.4906199872493744
1696484668.7571673,30000,0.4869300127029419
1696485544.5291002,30250,0.48730000853538513
1696487171.2579253,30500,0.48899999260902405
1696488091.282139,30750,0.48225998878479004
1696488948.0243127,31000,0.4825800061225891
1696489834.9915962,31250,0.4855000078678131
1696490699.6975956,31500,0.48280999064445496
1696491652.0587668,31750,0.4871799945831299
1696492621.5582871,32000,0.48228999972343445
1696493505.7175765,32250,0.4763000011444092
1696494364.0913672,32500,0.4820599853992462
1696495177.5179043,32750,0.478769987821579
1696496036.2266903,33000,0.48454999923706055
1696497004.4323049,33250,0.48034998774528503
1696497940.237045,33500,0.4869300127029419
1696498800.7169862,33750,0.4839800000190735
1696499698.898457,34000,0.47547999024391174
1696500580.9379923,34250,0.4817500114440918
1696501439.819652,34500,0.46963000297546387
1696502628.8204846,34750,0.4819599986076355
1696503596.9261477,35000,0.4790799915790558
1696505212.1061335,35250,0.4874800145626068
1696506585.3874738,35500,0.4803999960422516
1696507497.7690792,35750,0.4795700013637543
1696509576.1288714,36000,0.4772399961948395
1696510756.4230456,36250,0.4684399962425232
1696511626.2385545,36500,0.47450000047683716
1696512551.5966008,36750,0.4827300012111664
1696513375.8316407,37000,0.4701699912548065
1696514253.622094,37250,0.4765399992465973
1696515206.5116181,37500,0.4712100028991699
1696516405.857042,37750,0.4769800007343292
1696517381.450331,38000,0.48083001375198364
1696518229.1456728,38250,0.4771600067615509
1696519108.747419,38500,0.4712899923324585
1696519988.7379854,38750,0.474700003862381
1696520904.3233435,39000,0.4748699963092804
1696521815.4885428,39250,0.47343000769615173
1696522701.7569747,39500,0.4797999858856201
1696524686.184418,39750,0.48186999559402466
1696525717.1970768,40000,0.48190999031066895
1696527671.5042422,40250,0.47297999262809753
1696532237.4508078,40500,0.47154998779296875
1696538387.0044706,40750,0.4692699909210205


==> figure/amt/mfm_report/GuitarSet/run-Mel_URMP_BCE_MFM_t+m_models-tag-GuitarSet_mpe_f1-score.csv <==
Wall time,Step,Value
1696331395.5267897,250,0.0006200000061653554
1696332423.3766873,500,9.999999747378752e-06
1696334410.9551966,750,0.0005200000014156103
1696336934.7167957,1000,0.07506000250577927
1696338580.8228788,1250,0.18253999948501587
1696341396.058729,1500,0.23142999410629272
1696343547.402149,1750,0.2932400107383728
1696344712.2563076,2000,0.2766599953174591
1696345677.7125165,2250,0.3318299949169159
1696346610.4951646,2500,0.32451000809669495
1696347535.150095,2750,0.3535900115966797
1696348494.8755746,3000,0.2962599992752075
1696349584.4753566,3250,0.35721999406814575
1696350559.9120362,3500,0.33149001002311707
1696351533.186752,3750,0.3503899872303009
1696352535.1300888,4000,0.32479000091552734
1696354054.8894472,4250,0.3426699936389923
1696355618.6394799,4500,0.3646099865436554
1696357337.444094,4750,0.3407000005245209
1696358450.5996807,5000,0.35354000329971313
1696359867.8172083,5250,0.351859986782074
1696361566.0063114,5500,0.33664000034332275
1696363398.5295312,5750,0.366210013628006
1696367038.8810837,6000,0.38795000314712524
1696369240.5035126,6250,0.39087000489234924
1696370185.706174,6500,0.39465999603271484
1696371069.0220618,6750,0.3521600067615509
1696371986.6091795,7000,0.37108999490737915
1696372984.8316836,7250,0.3745900094509125
1696373927.4340131,7500,0.3951199948787689
1696374874.882649,7750,0.3860799968242645
1696375815.7668512,8000,0.4077399969100952
1696376777.0707848,8250,0.40158000588417053
1696377784.5266805,8500,0.3871600031852722
1696378721.3379445,8750,0.37147998809814453
1696379585.1280077,9000,0.3827100098133087
1696380547.5782757,9250,0.3921799957752228
1696381489.0941558,9500,0.3912299871444702
1696382427.1160977,9750,0.388480007648468
1696383280.9638414,10000,0.3931199908256531
1696384242.814286,10250,0.4208599925041199
1696385175.1627145,10500,0.4113999903202057
1696386135.3362153,10750,0.4229600131511688
1696387091.876729,11000,0.4105899930000305
1696388009.7980232,11250,0.4150499999523163
1696389624.253201,11500,0.4049699902534485
1696390523.0205526,11750,0.4212000072002411
1696392022.4067378,12000,0.43904000520706177
1696393026.4863296,12250,0.44881999492645264
1696394093.8753705,12500,0.45217999815940857
1696395729.3743815,12750,0.4297100007534027
1696396598.8753176,13000,0.41484999656677246
1696397569.114406,13250,0.4400799870491028
1696398522.061235,13500,0.44113001227378845
1696399905.7313414,13750,0.4233900010585785
1696401094.747582,14000,0.42282000184059143
1696402048.3994558,14250,0.43156999349594116
1696403030.0189688,14500,0.45155999064445496
1696404310.758442,14750,0.4272199869155884
1696405813.3477068,15000,0.43700000643730164
1696407126.1831565,15250,0.43755999207496643
1696408038.8826015,15500,0.4441100060939789
1696409328.8435223,15750,0.44012999534606934
1696410747.4857726,16000,0.42836999893188477
1696412435.923423,16250,0.4371800124645233
1696413368.0079985,16500,0.4433099925518036
1696414325.1653845,16750,0.43237999081611633
1696415380.5115652,17000,0.43564000725746155
1696416999.6533928,17250,0.4383000135421753
1696417957.0751972,17500,0.42531999945640564
1696418896.1283097,17750,0.4447000026702881
1696419859.4912913,18000,0.4379900097846985
1696421532.2828264,18250,0.45454999804496765
1696427208.2780583,18500,0.45572999119758606
1696428698.8126802,18750,0.4278300106525421
1696430220.9942522,19000,0.4210900068283081
1696431266.0209782,19250,0.42671999335289
1696432247.5305183,19500,0.42688000202178955
1696433607.6475542,19750,0.4415299892425537
1696434598.7994275,20000,0.43584999442100525
1696435561.9308903,20250,0.42763999104499817
1696436611.733541,20500,0.44179999828338623
1696437638.1804671,20750,0.4369400143623352
1696438613.3766053,21000,0.43167999386787415
1696439661.6355858,21250,0.43744999170303345
1696442086.995463,21500,0.449429988861084
1696443064.270309,21750,0.42260000109672546
1696444018.8611646,22000,0.421640008687973
1696444935.8888724,22250,0.4270299971103668
1696445877.939902,22500,0.42864999175071716
1696446813.5365174,22750,0.4186300039291382
1696447769.8669918,23000,0.43884000182151794
1696448701.8502464,23250,0.4348900020122528
1696449874.7483578,23500,0.41686999797821045
1696450832.0443852,23750,0.43740999698638916
1696451933.0713098,24000,0.44519999623298645
1696453356.2449772,24250,0.4377099871635437
1696454281.982033,24500,0.43946999311447144
1696455247.8302052,24750,0.427949994802475
1696456229.5633976,25000,0.4349299967288971
1696457787.6889865,25250,0.44297000765800476
1696459364.1949217,25500,0.453249990940094
1696460299.9398153,25750,0.4189299941062927
1696465462.2505329,26000,0.4357900023460388
1696466412.721994,26250,0.45587000250816345
1696467669.979418,26500,0.44216999411582947
1696469971.4253085,26750,0.44892001152038574
1696472568.9800184,27000,0.4351100027561188
1696473564.2134109,27250,0.4374299943447113
1696474453.0720072,27500,0.4447900056838989
1696475299.1913006,27750,0.44571998715400696
1696476135.6081057,28000,0.44519999623298645
1696477333.3379984,28250,0.43584001064300537
1696478824.6361911,28500,0.45927000045776367
1696480078.503538,28750,0.4475100040435791
1696481066.711159,29000,0.4360699951648712
1696482036.593149,29250,0.44269001483917236
1696482926.9575207,29500,0.44279998540878296
1696483824.2400606,29750,0.45524001121520996
1696484660.1984234,30000,0.43195998668670654
1696485553.1869648,30250,0.4484100043773651
1696487222.8110492,30500,0.43226000666618347
1696488098.7195313,30750,0.45295000076293945
1696488944.8589506,31000,0.4358200132846832
1696489823.784193,31250,0.42462998628616333
1696490748.3562582,31500,0.43810999393463135
1696491710.7509978,31750,0.440530002117157
1696492693.7845793,32000,0.44543999433517456
1696493522.0429995,32250,0.4596500098705292
1696494353.019963,32500,0.4407300055027008
1696495173.7683122,32750,0.4406200051307678
1696496041.4844487,33000,0.4417800009250641
1696496977.6330912,33250,0.4457400143146515
1696497908.9317896,33500,0.4304099977016449
1696498807.4429314,33750,0.4343999922275543
1696499697.6310484,34000,0.42061999440193176
1696500645.750299,34250,0.43698999285697937
1696501460.2453206,34500,0.43700000643730164
1696502433.7285702,34750,0.43509000539779663
1696503600.0906405,35000,0.4375300109386444
1696505188.8327048,35250,0.4420900046825409
1696506569.6543212,35500,0.41451001167297363
1696507444.2960186,35750,0.44284000992774963
1696508472.9710958,36000,0.44530001282691956
1696510718.612773,36250,0.42976000905036926
1696511635.9934149,36500,0.4333699941635132
1696512549.843359,36750,0.43160998821258545
1696513388.5840707,37000,0.43518000841140747
1696514255.096512,37250,0.4250200092792511
1696515498.0243962,37500,0.4418199956417084
1696516401.2168424,37750,0.43299001455307007
1696517383.8225217,38000,0.44040000438690186
1696518233.291748,38250,0.43759000301361084
1696519140.4285445,38500,0.4406299889087677
1696520019.7606704,38750,0.4323900043964386
1696520885.6862395,39000,0.4471699893474579
1696521817.7223613,39250,0.43661999702453613
1696522684.2906747,39500,0.4279699921607971
1696524710.742237,39750,0.43334001302719116
1696525717.7925534,40000,0.4239799976348877
1696527060.1072242,40250,0.4316999912261963
1696532197.0719957,40500,0.4346800148487091
1696535651.5103664,40750,0.43538999557495117
1696548480.333727,41000,0.4388900101184845


==> figure/amt/mfm_report/GuitarSet/run-Mel_URMP_BCE_MFM_t_models-tag-GuitarSet_mpe_f1-score.csv <==
Wall time,Step,Value
1696328482.9751823,250,0.00171999994199723
1696328862.243548,500,0.00041000000783242285
1696329222.8730564,750,0.0
1696329573.1615043,1000,0.058469999581575394
1696329975.9576745,1250,0.14548000693321228
1696330795.3174012,1500,0.2125300019979477
1696331216.1274593,1750,0.2626200020313263
1696331580.8634548,2000,0.29271000623703003
1696332010.8896785,2250,0.33000999689102173
1696332411.6979828,2500,0.31703001260757446
1696332845.7776387,2750,0.33636000752449036
1696333307.9427116,3000,0.324319988489151
1696335364.929401,3250,0.31380999088287354
1696336162.4487524,3500,0.31790998578071594
1696336996.9294515,3750,0.3256100118160248
1696337378.0697706,4000,0.32284998893737793
1696338313.201337,4250,0.32712000608444214
1696338838.274048,4500,0.3791399896144867
1696339257.2697928,4750,0.32526999711990356
1696340895.1327975,5000,0.35214000940322876
1696342434.067251,5250,0.3377400040626526
1696342858.2534645,5500,0.34143000841140747
1696343458.2093225,5750,0.3586300015449524
1696343988.2602158,6000,0.3637099862098694
1696344393.9257574,6250,0.38016000390052795
1696345096.701783,6500,0.35521000623703003
1696345518.327945,6750,0.4000299870967865
1696345875.4775162,7000,0.38165000081062317
1696346278.784782,7250,0.36563000082969666
1696346660.9636824,7500,0.3898800015449524
1696347034.4709787,7750,0.3589800000190735
1696347450.3506742,8000,0.37834998965263367
1696347802.805817,8250,0.3781200051307678
1696348195.2283645,8500,0.36482998728752136
1696348562.7066143,8750,0.384799987077713
1696349120.79063,9000,0.4000700116157532
1696349515.8117838,9250,0.40786999464035034
1696349879.6087012,9500,0.3932799994945526
1696350341.8034232,9750,0.4100100100040436
1696350716.4560866,10000,0.4003100097179413
1696351121.446664,10250,0.39166998863220215
1696351496.5888052,10500,0.40101999044418335
1696351869.6456192,10750,0.40334001183509827
1696352270.3318827,11000,0.4022499918937683
1696352633.724098,11250,0.4342299997806549
1696353552.383135,11500,0.42173999547958374
1696353941.45041,11750,0.41508999466896057
1696354293.3505828,12000,0.40814000368118286
1696355121.9229012,12250,0.4300000071525574
1696356284.4869366,12500,0.456820011138916
1696356651.2736907,12750,0.3950999975204468
1696357019.265604,13000,0.41819998621940613
1696357387.8569827,13250,0.40705999732017517
1696357814.7935693,13500,0.44933998584747314
1696358220.0351279,13750,0.41433998942375183
1696358586.4012823,14000,0.43869999051094055
1696359375.819054,14250,0.4553599953651428
1696360059.615725,14500,0.4092099964618683
1696360918.421377,14750,0.4424799978733063
1696361299.4087734,15000,0.44641000032424927
1696361699.4538932,15250,0.4603100121021271
1696362674.073633,15500,0.44032999873161316
1696363064.612751,15750,0.4214099943637848
1696364077.7977498,16000,0.4096199870109558
1696366911.3872755,16250,0.42340999841690063
1696368547.4463706,16500,0.4396800100803375
1696368957.1860971,16750,0.42827001214027405
1696369327.4795625,17000,0.4510200023651123
1696369735.6463783,17250,0.44550999999046326
1696370126.1342824,17500,0.4373199939727783
1696370494.707193,17750,0.4544999897480011
1696370891.7221513,18000,0.46110999584198
1696371239.6474135,18250,0.4321399927139282
1696371639.8780487,18500,0.4320000112056732
1696372018.0422432,18750,0.45419999957084656
1696372382.398364,19000,0.4383000135421753
1696372790.298864,19250,0.4124799966812134
1696373141.2142694,19500,0.44273999333381653
1696373543.2046208,19750,0.4575600028038025
1696373920.801167,20000,0.42991000413894653
1696374274.3113642,20250,0.43584999442100525
1696374665.2788675,20500,0.4330199956893921
1696375016.4255028,20750,0.4435800015926361
1696375405.5278895,21000,0.45923998951911926
1696375781.594681,21250,0.4487299919128418
1696376143.5878103,21500,0.44113999605178833
1696376565.5002625,21750,0.42998000979423523
1696376923.2714312,22000,0.45217999815940857
1696377390.1996558,22250,0.4286699891090393
1696377769.8286264,22500,0.4321900010108948
1696378134.6273577,22750,0.4414199888706207
1696378536.465761,23000,0.43525001406669617
1696378895.9600868,23250,0.42829999327659607
1696379279.0681846,23500,0.4212700128555298
1696379643.2404988,23750,0.44800999760627747
1696380048.084853,24000,0.44376999139785767
1696380461.1286643,24250,0.44979000091552734
1696380816.5592246,24500,0.428849995136261
1696381215.8711312,24750,0.4174099862575531
1696381580.562552,25000,0.4457100033760071
1696381962.2290437,25250,0.4214699864387512
1696382348.7377737,25500,0.4454500079154968
1696382706.2132177,25750,0.4500400125980377
1696383099.953396,26000,0.43926000595092773
1696383449.1869297,26250,0.46191999316215515
1696383837.625812,26500,0.4472599923610687
1696384207.4484928,26750,0.4476099908351898
1696384590.513129,27000,0.44332998991012573
1696384996.8785725,27250,0.42614999413490295
1696385346.2437575,27500,0.4401099979877472
1696385756.817774,27750,0.4411799907684326
1696386129.429302,28000,0.4313899874687195
1696386528.2109404,28250,0.4327700138092041
1696386917.0893602,28500,0.45684999227523804
1696387274.466283,28750,0.4164699912071228
1696387670.9503188,29000,0.4524799883365631
1696388040.4366243,29250,0.42669999599456787
1696388420.294692,29500,0.4417400062084198
1696389485.3721232,29750,0.4453999996185303
1696389839.896041,30000,0.4416700005531311
1696390238.52806,30250,0.4286800026893616
1696390596.9573953,30500,0.4264799952507019
1696390978.7039804,30750,0.4280700087547302
1696391388.5344856,31000,0.43810999393463135
1696392072.3827531,31250,0.4249599874019623
1696392427.2333603,31500,0.4301399886608124
1696392791.940132,31750,0.41854000091552734
1696393154.1472409,32000,0.41091999411582947
1696393649.1120262,32250,0.4318299889564514
1696394035.766294,32500,0.42524001002311707
1696395145.3244424,32750,0.44231998920440674
1696395532.448225,33000,0.4389199912548065
1696395901.8975554,33250,0.44477999210357666
1696396289.2582188,33500,0.4428099989891052
1696396665.1627946,33750,0.4147999882698059
1696397035.63244,34000,0.4380199909210205
1696397424.734687,34250,0.42122000455856323
1696397782.572039,34500,0.43731001019477844
1696398151.5203063,34750,0.4427900016307831
1696398540.1600208,35000,0.4318000078201294
1696398915.4779115,35250,0.44051000475883484
1696400202.0962286,35500,0.4530400037765503
1696400696.2594793,35750,0.4364599883556366
1696401070.419408,36000,0.44416001439094543
1696401464.0071564,36250,0.425709992647171
1696401844.5140336,36500,0.43950000405311584
1696402209.513165,36750,0.4059700071811676
1696402589.2299519,37000,0.4366599917411804
1696402973.5056868,37250,0.4397900104522705
1696403384.830315,37500,0.43303000926971436
1696403885.0929146,37750,0.4388900101184845
1696404324.6364675,38000,0.4435400068759918
1696404721.6941104,38250,0.4397200047969818
1696405653.5530999,38500,0.43707001209259033
1696406017.8948212,38750,0.43140000104904175
1696406736.9342666,39000,0.4281800091266632
1696407120.8151515,39250,0.4355599880218506
1696407472.6870694,39500,0.43011000752449036
1696407854.2164063,39750,0.434469997882843
1696408207.243722,40000,0.42065000534057617
1696408601.5352807,40250,0.43931999802589417
1696409582.4191363,40500,0.44501999020576477
1696410361.6304042,40750,0.4628300070762634
1696410762.5413024,41000,0.44078999757766724
1696411141.2724218,41250,0.4328500032424927
1696411858.7707334,41500,0.43612000346183777
1696412430.04997,41750,0.43727999925613403
1696412802.3547878,42000,0.4144600033760071
1696413193.5393376,42250,0.43821001052856445
1696413545.2864802,42500,0.423009991645813
1696413940.4360116,42750,0.4280799925327301
1696414311.2644854,43000,0.4448400139808655
1696414678.5324287,43250,0.42897000908851624
1696415081.7615976,43500,0.43024998903274536
1696415450.8303921,43750,0.4541400074958801
1696415837.3212562,44000,0.45833998918533325
1696416934.4342434,44250,0.4315299987792969
1696417305.1296487,44500,0.423799991607666
1696417689.3480575,44750,0.43171000480651855
1696418094.4330473,45000,0.4400700032711029
1696418465.8119757,45250,0.4290899932384491
1696418835.7967079,45500,0.44266998767852783
1696419214.7837143,45750,0.425709992647171
1696419598.803166,46000,0.41975998878479004
1696419966.6779275,46250,0.42467001080513
1696421009.8848708,46500,0.43327999114990234
1696421415.8068175,46750,0.43022000789642334
1696421792.973769,47000,0.4528000056743622
1696424091.9915612,47250,0.42583999037742615
1696427778.8462627,47500,0.44148001074790955
1696428360.7953103,47750,0.44699999690055847
1696428766.1405423,48000,0.44554001092910767
1696429599.4669929,48250,0.42855000495910645
1696429991.3215954,48500,0.4548099935054779
1696430387.7736673,48750,0.47683998942375183
1696430892.1338935,49000,0.4378199875354767
1696431271.054217,49250,0.4430899918079376
1696431631.6958916,49500,0.432559996843338
1696432018.9294577,49750,0.43237000703811646
1696432391.509626,50000,0.43237000703811646
1696432772.9801862,50250,0.41808000206947327
1696433543.6477947,50500,0.434469997882843
1696433913.2216895,50750,0.4405499994754791
1696434297.4613607,51000,0.423880010843277
1696434666.20414,51250,0.42322999238967896
1696435046.4844596,51500,0.4236699938774109
1696435443.6514566,51750,0.441540002822876
1696435828.5511785,52000,0.42544999718666077
1696436233.987571,52250,0.42386001348495483
1696436609.065627,52500,0.4333699941635132
1696437009.1167054,52750,0.4440000057220459
1696437402.4715235,53000,0.4313499927520752
1696437856.957563,53250,0.43452998995780945
1696438259.0418825,53500,0.4386799931526184
1696438626.407072,53750,0.4450399875640869
1696439063.4464762,54000,0.40779000520706177
1696439475.2524977,54250,0.42315998673439026
1696439828.1899943,54500,0.44881999492645264
1696440218.0073254,54750,0.43018001317977905
1696442042.840578,55000,0.44734999537467957
1696442425.314263,55250,0.44468000531196594
1696442808.0605912,55500,0.4341300129890442
1696443167.371136,55750,0.43456000089645386
1696443546.3694558,56000,0.41168999671936035
1696443919.8412151,56250,0.43636998534202576
1696444291.3440185,56500,0.42129001021385193
1696444661.4120157,56750,0.43961000442504883
1696445034.1418803,57000,0.4426099956035614
1696445454.016552,57250,0.4351699948310852
1696445833.8376734,57500,0.4336000084877014
1696446196.7409573,57750,0.431659996509552
1696446576.545252,58000,0.44378000497817993
1696446944.394065,58250,0.43046000599861145
1696447337.2105746,58500,0.4282599985599518
1696447731.3847373,58750,0.42177000641822815
1696448099.1640766,59000,0.4164699912071228
1696448483.1695921,59250,0.44650998711586
1696448843.921366,59500,0.4198499917984009
1696449216.0287898,59750,0.43452000617980957
1696449768.7295816,60000,0.43421000242233276
1696450155.9060931,60250,0.4244300127029419
1696450546.5684168,60500,0.4417800009250641
1696450920.1352477,60750,0.4498800039291382
1696451300.0144858,61000,0.41975000500679016
1696451805.212779,61250,0.430620014667511
1696452172.863131,61500,0.4278700053691864
1696453044.477455,61750,0.4259899854660034
1696453408.621565,62000,0.42671999335289
1696453769.7908194,62250,0.424809992313385
1696454165.1058006,62500,0.42618000507354736
1696454534.0333874,62750,0.4264500141143799
1696454913.2277796,63000,0.42041000723838806
1696455290.2123609,63250,0.4280700087547302
1696455665.5981452,63500,0.44082000851631165
1696456054.5438352,63750,0.4160099923610687
1696456412.270971,64000,0.42361000180244446
1696456809.9636257,64250,0.43377000093460083
1696458465.0612092,64500,0.4401000142097473
1696458846.7697692,64750,0.4273799955844879
1696459272.1192594,65000,0.424919992685318
1696459631.6758742,65250,0.41787999868392944
1696460034.0131762,65500,0.42467001080513
1696460396.471235,65750,0.43977999687194824
1696460874.057118,66000,0.42313000559806824
1696465309.9378178,66250,0.4205400049686432
1696465670.4658062,66500,0.4359700083732605
1696466070.887721,66750,0.42214998602867126
1696466435.0016313,67000,0.4101400077342987
1696466818.3981478,67250,0.42816001176834106
1696467193.8215818,67500,0.42746999859809875
1696467629.8143291,67750,0.43094998598098755
1696469397.7269554,68000,0.4310399889945984
1696469772.098864,68250,0.43685999512672424
1696470153.159653,68500,0.42906999588012695
1696470523.0874035,68750,0.43347999453544617
1696472497.8657696,69000,0.4232099950313568
1696472875.2985077,69250,0.42375001311302185
1696473244.4362192,69500,0.4271799921989441
1696473615.6289058,69750,0.4298500120639801
1696473979.2136788,70000,0.4165399968624115
1696474354.6780403,70250,0.42048999667167664
1696474716.005196,70500,0.4237000048160553
1696475071.6489983,70750,0.4324899911880493
1696475443.2193964,71000,0.4289799928665161
1696475805.1572392,71250,0.4236699938774109
1696476182.0277252,71500,0.4209100008010864
1696476802.3251433,71750,0.4272800087928772
1696477195.479684,72000,0.42170000076293945
1696477556.279285,72250,0.41892001032829285
1696478478.6316662,72500,0.43163999915122986
1696478862.3551688,72750,0.4273500144481659
1696479241.1545475,73000,0.4228900074958801
1696479922.0402384,73250,0.4337199926376343
1696480332.4682667,73500,0.4154999852180481
1696480686.0996797,73750,0.4246000051498413
1696481074.8823352,74000,0.4247699975967407
1696481457.152735,74250,0.43511998653411865
1696481876.6825175,74500,0.4318700134754181
1696482239.6982648,74750,0.41225001215934753
1696482625.653496,75000,0.41760000586509705
1696482996.4657352,75250,0.4173400104045868
1696483359.377893,75500,0.4201900064945221
1696483747.8480103,75750,0.4262099862098694
1696484110.382337,76000,0.43992000818252563
1696484499.9147043,76250,0.41960999369621277
1696484865.621304,76500,0.42552998661994934
1696485242.1792812,76750,0.42871999740600586
1696485609.5653985,77000,0.41150999069213867
1696485972.0744572,77250,0.4264400005340576
1696486386.9094894,77500,0.4250499904155731
1696487550.6155384,77750,0.4388599991798401
1696487930.8146682,78000,0.43178001046180725
1696488295.3098595,78250,0.4294399917125702
1696488659.5350344,78500,0.422109991312027
1696489030.4448416,78750,0.419840008020401
1696489405.5836267,79000,0.42840999364852905
1696489788.0255136,79250,0.42831000685691833
1696490172.5147862,79500,0.4234299957752228
1696490580.3489282,79750,0.411980003118515
1696490954.5232825,80000,0.4164400100708008
1696491352.3481083,80250,0.4272400140762329
1696491718.8059022,80500,0.41896000504493713
1696492115.2440562,80750,0.4209800064563751
1696492531.006469,81000,0.4302699863910675
1696492889.3192675,81250,0.4286800026893616
1696493280.6836388,81500,0.4346199929714203
1696493640.232874,81750,0.43156999349594116
1696494007.9492986,82000,0.42149999737739563
1696494376.3058574,82250,0.429749995470047
1696494728.2818406,82500,0.42719998955726624
1696495099.1652613,82750,0.4171999990940094
1696495478.2500842,83000,0.41266000270843506
1696495850.6479857,83250,0.4324199855327606
1696496213.0121174,83500,0.4261699914932251
1696496582.564084,83750,0.4383000135421753
1696496966.1611023,84000,0.4217100143432617
1696497353.4289694,84250,0.43257999420166016
1696497737.180355,84500,0.425570011138916
1696498093.7303066,84750,0.41885998845100403
1696498445.7717118,85000,0.42517998814582825
1696498825.8366203,85250,0.4211699962615967
1696499239.496783,85500,0.4252699911594391
1696499637.3779953,85750,0.4191800057888031
1696500014.5889459,86000,0.4213399887084961
1696500422.8575344,86250,0.4275200068950653
1696500779.5099986,86500,0.42430999875068665
1696501141.6470485,86750,0.4262300133705139
1696501505.8390322,87000,0.41771000623703003
1696501887.860047,87250,0.41839998960494995
1696502271.6928515,87500,0.42653998732566833
1696503030.8204753,87750,0.4133700132369995
1696503423.800757,88000,0.4194599986076355
1696503787.4609613,88250,0.4192500114440918
1696504887.3439279,88500,0.41936999559402466
1696505251.213157,88750,0.4197799861431122
1696505627.3258622,89000,0.4148600101470947
1696506456.1369147,89250,0.41457998752593994
1696506816.8920112,89500,0.3993000090122223
1696507195.5428019,89750,0.4231700003147125
1696507556.0318806,90000,0.41547998785972595
1696507955.5795517,90250,0.41686001420021057
1696508362.930493,90500,0.423770010471344
1696510062.5183659,90750,0.4095900058746338
1696510489.8311293,91000,0.42085000872612
1696510861.7981775,91250,0.4246399998664856
1696511219.5456233,91500,0.4173299968242645
1696511588.3660245,91750,0.4224799871444702
1696511984.3325267,92000,0.41262000799179077
1696512370.1851697,92250,0.41773998737335205
1696512731.7153196,92500,0.4171999990940094
1696513086.0043473,92750,0.4168500006198883
1696513446.6463523,93000,0.4174799919128418
1696513822.9006853,93250,0.4128600060939789
1696514203.0578806,93500,0.4249899983406067
1696514609.3929093,93750,0.42361998558044434
1696515019.6433015,94000,0.4136199951171875
1696515705.4908943,94250,0.418069988489151
1696516097.9261076,94500,0.4173800051212311
1696516463.3875835,94750,0.416020005941391
1696516869.9260592,95000,0.41293999552726746
1696517255.0179539,95250,0.42107999324798584
1696517626.2817938,95500,0.41780000925064087
1696517999.153182,95750,0.41054999828338623
1696518355.7175188,96000,0.42478999495506287
1696518767.6510444,96250,0.4234600067138672
1696519132.9999068,96500,0.4110899865627289
1696519530.1969671,96750,0.4177600145339966
1696519927.8092659,97000,0.41784998774528503
1696520287.6465218,97250,0.42697998881340027
1696520677.3833818,97500,0.41969001293182373
1696521029.3040812,97750,0.4165099859237671
1696521408.3756807,98000,0.40926000475883484
1696521785.5565088,98250,0.42754998803138733
1696522161.154117,98500,0.420879989862442
1696522547.2705584,98750,0.42868998646736145
1696522897.8031607,99000,0.4254299998283386
1696523939.7208807,99250,0.42228999733924866
1696524739.7410512,99500,0.4108400046825409
1696525160.684244,99750,0.4195899963378906
1696525546.9776092,100000,0.4154300093650818
1696525918.637691,100250,0.415149986743927
1696526309.6419327,100500,0.4149099886417389
1696527086.6795855,100750,0.4249500036239624
1696528520.4372954,101000,0.41433998942375183
1696531963.0216815,101250,0.4144499897956848
1696532347.4865482,101500,0.4136500060558319
1696534343.1167111,101750,0.40988999605178833
1696534767.590572,102000,0.4330599904060364
1696537701.503435,102250,0.4154300093650818
1696543761.8591695,102500,0.41091999411582947


==> figure/amt/mfm_report/GuitarSet/run-Mel_URMP_BCE_base_models-tag-GuitarSet_mpe_f1-score.csv <==
Wall time,Step,Value
1696329726.488297,250,0.0
1696329964.9589667,500,0.0
1696330199.101866,750,0.0
1696330790.3647916,1000,0.0
1696331025.6474447,1250,0.0
1696331271.953747,1500,0.0
1696331508.781521,1750,0.0
1696331752.4503543,2000,0.0
1696331994.375347,2250,0.0
1696332250.8251204,2500,0.0
1696332497.4486713,2750,0.005379999987781048
1696332755.31746,3000,0.031190000474452972
1696332994.7040322,3250,0.05934000015258789
1696333253.1181211,3500,0.0820000022649765
1696335057.016368,3750,0.10384000092744827
1696335910.2833393,4000,0.12590999901294708
1696336159.2014208,4250,0.13414999842643738
1696336807.0856695,4500,0.13954000174999237
1696337033.9661868,4750,0.16266000270843506
1696337275.5591857,5000,0.17739999294281006
1696338129.2652292,5250,0.17339999973773956
1696338374.3256469,5500,0.1783200055360794
1696338619.9523804,5750,0.20071999728679657
1696338931.4215803,6000,0.21669000387191772
1696339181.0594065,6250,0.2271600067615509
1696340551.9852033,6500,0.21863999962806702
1696342275.1447678,6750,0.2293899953365326
1696342608.5917625,7000,0.2486799955368042
1696342854.1242504,7250,0.2502000033855438
1696343311.0934055,7500,0.2584199905395508
1696343782.228112,7750,0.25913000106811523
1696344026.2708964,8000,0.2663699984550476
1696344264.0682454,8250,0.27118000388145447
1696344515.233706,8500,0.27974000573158264
1696345051.8857791,8750,0.29232001304626465
1696345281.2134004,9000,0.2882699966430664
1696345522.2664149,9250,0.3057500123977661
1696345752.3703396,9500,0.3065299987792969
1696345990.7275174,9750,0.3059200048446655
1696346223.0049102,10000,0.3140699863433838
1696346473.8476868,10250,0.31529000401496887
1696346724.1161275,10500,0.30952000617980957
1696346963.35774,10750,0.32940998673439026
1696347195.4627075,11000,0.3184399902820587
1696347442.176154,11250,0.34143000841140747
1696347689.3972533,11500,0.3357900083065033
1696347921.4380355,11750,0.3453899919986725
1696348157.0836358,12000,0.34463000297546387
1696348409.6917017,12250,0.34841999411582947
1696348643.380418,12500,0.35311999917030334
1696349048.6717122,12750,0.3547700047492981
1696349284.77629,13000,0.3527199923992157
1696349527.2676997,13250,0.3606700003147125
1696349764.689194,13500,0.3619000017642975
1696349995.803589,13750,0.35778000950813293
1696350243.1754823,14000,0.36711999773979187
1696350497.1650918,14250,0.3704400062561035
1696350735.4306707,14500,0.37389999628067017
1696350983.6781054,14750,0.3722200095653534
1696351222.365495,15000,0.37424999475479126
1696351480.8838127,15250,0.37973999977111816
1696351717.4796534,15500,0.3772900104522705
1696351965.3655496,15750,0.3815700113773346
1696352205.9739876,16000,0.3825100064277649
1696352458.020284,16250,0.39006999135017395
1696352693.3321955,16500,0.3864400088787079
1696353447.5177948,16750,0.38710999488830566
1696353681.2604167,17000,0.388949990272522
1696353928.3478754,17250,0.3910999894142151
1696354169.594817,17500,0.4007500112056732
1696354405.0162888,17750,0.4005900025367737
1696355061.3683448,18000,0.3935999870300293
1696355463.1470573,18250,0.39704999327659607
1696356515.969193,18500,0.40365999937057495
1696356753.598943,18750,0.40525999665260315
1696356990.5851908,19000,0.4052799940109253
1696357236.231694,19250,0.4067299962043762
1696357471.2232919,19500,0.4113200008869171
1696357722.621831,19750,0.4135099947452545
1696357964.3806384,20000,0.4013800024986267
1696358312.9922132,20250,0.4062199890613556
1696358564.846976,20500,0.4130899906158447
1696358803.476854,20750,0.40373000502586365
1696359352.2251396,21000,0.4171600043773651
1696360720.7411366,21250,0.4154700040817261
1696360956.3801544,21500,0.4146699905395508
1696361194.635492,21750,0.42487001419067383
1696361433.6508262,22000,0.4159500002861023
1696361675.342554,22250,0.4213300049304962
1696362602.4474845,22500,0.414029985666275
1696362853.4198794,22750,0.42069000005722046
1696363113.469177,23000,0.4215500056743622
1696363992.0306246,23250,0.4183099865913391
1696364249.3266602,23500,0.4299499988555908
1696366928.3390994,23750,0.44029000401496887
1696368431.0850549,24000,0.4325700104236603
1696368674.1064885,24250,0.4379599988460541
1696368916.3539836,24500,0.4293600022792816
1696369158.495031,24750,0.43863001465797424
1696369393.7078583,25000,0.4355100095272064
1696369633.6020896,25250,0.43661999702453613
1696369874.861082,25500,0.4326399862766266
1696370131.671488,25750,0.4319100081920624
1696370372.0007195,26000,0.43505001068115234
1696370615.4345298,26250,0.4395500123500824
1696370863.1734185,26500,0.44047999382019043
1696371095.5628152,26750,0.4366700053215027
1696371332.444219,27000,0.43588000535964966
1696371595.6404006,27250,0.42719998955726624
1696371845.380452,27500,0.43237000703811646
1696372091.3338985,27750,0.4373199939727783
1696372329.1183975,28000,0.43926000595092773
1696372574.528405,28250,0.44745999574661255
1696372821.1334088,28500,0.4505400061607361
1696373068.1050727,28750,0.44394001364707947
1696373315.6374788,29000,0.4456399977207184
1696373550.0177722,29250,0.43755000829696655
1696373796.007119,29500,0.44797998666763306
1696374033.1610448,29750,0.4407700002193451
1696374267.8336806,30000,0.44655001163482666
1696374515.8970358,30250,0.44951000809669495
1696374757.1853838,30500,0.4468899965286255
1696374999.550935,30750,0.44567999243736267
1696375244.0587375,31000,0.4471699893474579
1696375482.1198108,31250,0.44506001472473145
1696375729.8988044,31500,0.44444000720977783
1696375972.633955,31750,0.45120999217033386
1696376218.1467907,32000,0.448419988155365
1696376455.4100368,32250,0.44672998785972595
1696376705.2218707,32500,0.4558899998664856
1696376934.672776,32750,0.4458799958229065
1696377168.0282261,33000,0.45385000109672546
1696377409.6057312,33250,0.45555999875068665
1696377654.350935,33500,0.45131000876426697
1696377900.698113,33750,0.46070000529289246
1696378133.8326979,34000,0.4544700086116791
1696378378.5297678,34250,0.4536300003528595
1696378646.5030031,34500,0.45092999935150146
1696378881.8698003,34750,0.4526199996471405
1696379123.9090207,35000,0.4528999924659729
1696379362.7693973,35250,0.4551900029182434
1696379618.6905131,35500,0.4524100124835968
1696379865.1241152,35750,0.45197001099586487
1696380094.431542,36000,0.45486000180244446
1696380345.8914309,36250,0.45388999581336975
1696380591.5876863,36500,0.45625999569892883
1696380830.9803362,36750,0.4511899948120117
1696381076.2800474,37000,0.4577299952507019
1696381327.8126924,37250,0.45570001006126404
1696381569.8345518,37500,0.4548099935054779
1696381803.834004,37750,0.4560999870300293
1696382046.1609476,38000,0.46246999502182007
1696382288.3439875,38250,0.4574800133705139
1696382531.028749,38500,0.46410998702049255
1696382771.6727307,38750,0.4608300030231476
1696383017.752339,39000,0.4570600092411041
1696383267.571387,39250,0.4632300138473511
1696383503.4656844,39500,0.4621700048446655
1696383751.1428545,39750,0.46255001425743103
1696384020.0982032,40000,0.46347999572753906
1696384270.918793,40250,0.4590800106525421
1696384521.0862696,40500,0.4630799889564514
1696384763.8565586,40750,0.46421000361442566
1696385010.8206737,41000,0.4616599977016449
1696385252.879555,41250,0.4574199914932251
1696385500.8299906,41500,0.4616200029850006
1696385742.8823056,41750,0.4684700071811676
1696385987.1792116,42000,0.4655799865722656
1696386243.2736714,42250,0.4704200029373169
1696386480.4544718,42500,0.46327000856399536
1696386715.2511463,42750,0.4726400077342987
1696386970.3603537,43000,0.4665600061416626
1696387209.1077,43250,0.46983999013900757
1696387439.8300107,43500,0.4638200104236603
1696387698.328348,43750,0.46858999133110046
1696387941.031758,44000,0.46998998522758484
1696388180.094212,44250,0.4648300111293793
1696388425.8711598,44500,0.47852998971939087
1696389298.130084,44750,0.46794000267982483
1696389546.9221141,45000,0.4691399931907654
1696389793.4197257,45250,0.4680800139904022
1696390033.015384,45500,0.4696199893951416
1696390278.653932,45750,0.47214001417160034
1696390526.3175797,46000,0.4715900123119354
1696390770.2679543,46250,0.4700300097465515
1696391001.54003,46500,0.46761998534202576
1696391244.29978,46750,0.46592000126838684
1696392300.6950018,47000,0.46748000383377075
1696392531.7746882,47250,0.4728600084781647
1696392770.0351152,47500,0.4714300036430359
1696393008.3351817,47750,0.47126999497413635
1696393243.7057636,48000,0.4700700044631958
1696393485.7368524,48250,0.46865999698638916
1696393729.5891666,48500,0.47203999757766724
1696393976.5694692,48750,0.46700000762939453
1696394211.8903787,49000,0.46818000078201294
1696395108.1849072,49250,0.4618600010871887
1696395348.3337626,49500,0.47262001037597656
1696395614.7362432,49750,0.47275999188423157
1696395855.1008816,50000,0.4751800000667572
1696396099.9836912,50250,0.47023001313209534
1696396354.184965,50500,0.46924999356269836
1696396602.1593325,50750,0.465719997882843
1696396841.797355,51000,0.4718399941921234
1696397102.4447744,51250,0.4693700075149536
1696397343.2432182,51500,0.4703499972820282
1696397587.334398,51750,0.46810001134872437
1696397823.0579758,52000,0.4668000042438507
1696398071.5103168,52250,0.47332999110221863
1696398313.7460272,52500,0.46619999408721924
1696398564.3068528,52750,0.47279998660087585
1696398813.15244,53000,0.4722500145435333
1696399056.413726,53250,0.47227999567985535
1696399531.2296119,53500,0.476639986038208
1696399761.243012,53750,0.47707000374794006
1696399989.4767954,54000,0.47058001160621643
1696400295.576592,54250,0.4701400101184845
1696400631.6929631,54500,0.47369998693466187
1696400873.0174541,54750,0.476529985666275
1696401111.6878335,55000,0.4672999978065491
1696401349.6375637,55250,0.47185999155044556
1696401584.9282465,55500,0.4751499891281128
1696401835.6113935,55750,0.4736100137233734
1696402083.2978306,56000,0.4715299904346466
1696402320.0872698,56250,0.47001999616622925
1696402566.9026456,56500,0.46998998522758484
1696402813.3267128,56750,0.4764600098133087
1696403068.8820865,57000,0.4717699885368347
1696403639.512765,57250,0.47282999753952026
1696403881.1241071,57500,0.4744899868965149
1696404139.6756995,57750,0.47628000378608704
1696404393.5214672,58000,0.47157999873161316
1696404662.6997585,58250,0.47534000873565674
1696404965.6023986,58500,0.4711399972438812
1696405681.3009226,58750,0.47053998708724976
1696405920.90975,59000,0.46915000677108765
1696406162.15281,59250,0.4725799858570099
1696406748.9058356,59500,0.47440001368522644
1696406998.8660052,59750,0.4725799858570099
1696407241.478266,60000,0.47775998711586
1696407483.5690227,60250,0.4734100103378296
1696407721.7706952,60500,0.4718799889087677
1696407975.5388994,60750,0.47227001190185547
1696408234.300726,61000,0.47409000992774963
1696408482.8629189,61250,0.4788599908351898
1696408726.7108655,61500,0.47617000341415405
1696409238.3906386,61750,0.47811999917030334
1696409467.286145,62000,0.47211000323295593
1696409697.945718,62250,0.4702700078487396
1696410288.4886715,62500,0.4740000069141388
1696410553.1107228,62750,0.4784500002861023
1696410806.8351595,63000,0.4735499918460846
1696411048.679788,63250,0.4708699882030487
1696411789.7697763,63500,0.47679001092910767
1696412036.0675402,63750,0.4765399992465973
1696412492.8418312,64000,0.47988998889923096
1696412736.4534228,64250,0.47679999470710754
1696412973.1425176,64500,0.47457998991012573
1696413217.2507365,64750,0.4740299880504608
1696413462.187601,65000,0.4727799892425537
1696413694.161251,65250,0.47293999791145325
1696413931.4131992,65500,0.47415998578071594
1696414172.2394955,65750,0.4751099944114685
1696414535.406845,66000,0.4760900139808655
1696414792.6133816,66250,0.4741100072860718
1696415035.070286,66500,0.4698199927806854
1696415292.253352,66750,0.4720200002193451
1696415526.0417912,67000,0.4750100076198578
1696415763.1234694,67250,0.47339001297950745
1696416727.605133,67500,0.477400004863739
1696416981.1576233,67750,0.4777899980545044
1696417224.904108,68000,0.47203999757766724
1696417460.6112535,68250,0.47218000888824463
1696417714.4156282,68500,0.47257000207901
1696418007.062986,68750,0.4801099896430969
1696418242.0226247,69000,0.47407999634742737
1696418486.389943,69250,0.47516998648643494
1696418725.8856153,69500,0.47343000769615173
1696418983.2083986,69750,0.4771699905395508
1696419223.728165,70000,0.4781799912452698
1696419480.0010488,70250,0.47624000906944275
1696419725.6860287,70500,0.4729500114917755
1696419959.9048188,70750,0.4726400077342987
1696420878.0691452,71000,0.47804999351501465
1696421127.6863008,71250,0.4741300046443939
1696421375.275547,71500,0.4762299954891205
1696421621.0806293,71750,0.47470998764038086
1696421870.078998,72000,0.4714699983596802
1696423829.5379114,72250,0.4749700129032135
1696424140.6276994,72500,0.47675999999046326
1696427187.297633,72750,0.4724699854850769
1696427768.8111472,73000,0.476500004529953
1696428186.5288978,73250,0.4779599905014038
1696428419.2881029,73500,0.4743500053882599
1696428662.5439289,73750,0.4726400077342987
1696428907.866202,74000,0.47641998529434204
1696429705.9008493,74250,0.47696998715400696
1696429947.901101,74500,0.47567999362945557
1696430190.95262,74750,0.4740599989891052
1696430423.0701358,75000,0.4723599851131439
1696430660.0477858,75250,0.4738999903202057
1696430902.76906,75500,0.4751499891281128
1696431143.985156,75750,0.4723399877548218
1696431386.7420497,76000,0.475490003824234
1696431639.0173962,76250,0.4751099944114685
1696431888.5924842,76500,0.4740999937057495
1696432130.6196125,76750,0.47492000460624695
1696432369.4329329,77000,0.4756599962711334
1696432611.6780121,77250,0.4758400022983551
1696432868.22131,77500,0.4746699929237366
1696433440.6018791,77750,0.4762600064277649
1696433684.7374222,78000,0.4756399989128113
1696433927.3808799,78250,0.4741399884223938
1696434165.556156,78500,0.4763700067996979
1696434411.6203625,78750,0.4776099920272827
1696434656.9445057,79000,0.47659000754356384
1696434903.3848248,79250,0.4768199920654297
1696435142.470064,79500,0.4745199978351593
1696435387.7580037,79750,0.4775199890136719
1696435632.2612457,80000,0.47707998752593994
1696435870.6102304,80250,0.4740999937057495
1696436124.959504,80500,0.4770300090312958
1696436374.225432,80750,0.4752900004386902
1696436616.2245636,81000,0.47582998871803284
1696436871.1344903,81250,0.47508999705314636
1696437103.9843528,81500,0.47593000531196594
1696437346.7837017,81750,0.4760499894618988
1696437656.293057,82000,0.47609999775886536
1696437891.0157368,82250,0.4761199951171875
1696438124.9157014,82500,0.47464001178741455
1696438394.2510026,82750,0.47387000918388367
1696438644.8772743,83000,0.47530001401901245
1696438936.0821724,83250,0.4747300148010254
1696439176.049768,83500,0.4786199927330017
1696439431.2665267,83750,0.4749299883842468
1696439675.070953,84000,0.4774099886417389
1696439929.1081083,84250,0.4750100076198578
1696440172.7378445,84500,0.47617998719215393
1696441926.6710017,84750,0.4745500087738037
1696442171.15239,85000,0.47652000188827515
1696442411.77457,85250,0.4787999987602234
1696442662.1305797,85500,0.4763999879360199
1696442903.1899426,85750,0.475600004196167
1696443148.7330081,86000,0.4758799970149994
1696443392.9340684,86250,0.47766000032424927
1696443636.870669,86500,0.47641000151634216
1696443884.1435404,86750,0.4769099950790405
1696444123.2205937,87000,0.47637999057769775
1696444373.3006792,87250,0.47683998942375183
1696444628.3223085,87500,0.4758799970149994
1696444884.3337803,87750,0.4755600094795227
1696445141.9360664,88000,0.47894999384880066
1696445378.3707068,88250,0.4785099923610687
1696445610.4304867,88500,0.476749986410141
1696445857.403303,88750,0.4741699993610382
1696446097.3910513,89000,0.4741100072860718
1696446330.6734047,89250,0.47644999623298645
1696446574.3173873,89500,0.4741100072860718
1696446821.1856048,89750,0.4752799868583679
1696447063.770214,90000,0.47648000717163086
1696447312.2031596,90250,0.4752500057220459
1696447561.8372872,90500,0.4757699966430664
1696447811.226419,90750,0.47641000151634216
1696448057.1369467,91000,0.47620999813079834
1696448305.416945,91250,0.47613999247550964
1696448557.6336071,91500,0.4755699932575226
1696448800.895057,91750,0.47624000906944275
1696449038.745579,92000,0.47631001472473145
1696449269.9434035,92250,0.47547999024391174
1696449706.5577447,92500,0.47635000944137573
1696449950.582685,92750,0.47536998987197876
1696450190.0576687,93000,0.47663000226020813
1696450439.47825,93250,0.4758099913597107
1696450691.779096,93500,0.4772399961948395
1696450928.716161,93750,0.47635000944137573
1696451161.7140143,94000,0.4761199951171875
1696451631.9718618,94250,0.4756999909877777
1696451893.2107913,94500,0.47659000754356384
1696452125.3102775,94750,0.47620001435279846
1696452861.13461,95000,0.47519001364707947
1696453095.5070314,95250,0.4769499897956848
1696453339.791646,95500,0.4760800004005432
1696453573.2309964,95750,0.475629985332489
1696453807.1887314,96000,0.47745999693870544
1696454060.8705492,96250,0.4773600101470947
1696454304.081258,96500,0.4770199954509735
1696454551.797069,96750,0.47626999020576477
1696454798.2956223,97000,0.47637999057769775
1696455050.6465857,97250,0.47749999165534973
1696455290.7887135,97500,0.4754500091075897
1696455527.6758773,97750,0.47606000304222107
1696455767.2180555,98000,0.47641998529434204
1696456017.7165177,98250,0.47721999883651733
1696456275.173464,98500,0.47703999280929565
1696456525.5083828,98750,0.47582000494003296
1696456774.0350182,99000,0.4771899878978729
1696458280.0053594,99250,0.47843000292778015
1696458510.2248743,99500,0.4767400026321411
1696458745.8714235,99750,0.4765799939632416
1696458980.3410034,100000,0.4772399961948395
1696459272.112878,100250,0.476639986038208
1696459507.6113584,100500,0.4768199920654297
1696459749.1954205,100750,0.4771000146865845
1696459995.5867648,101000,0.4784899950027466
1696460241.891549,101250,0.47850000858306885
1696460488.5311344,101500,0.47804999351501465
1696460727.0907912,101750,0.4779300093650818
1696461061.2384276,102000,0.4778999984264374


==> figure/amt/mfm_report/Su/run-Mel_URMP_BCE_MFM_m_models-tag-Su_mpe_f1-score.csv <==
Wall time,Step,Value
1696328847.8248403,250,0.0
1696329750.8281736,500,0.0
1696331170.0490494,750,0.0
1696332208.1069558,1000,0.014209999702870846
1696333614.9456089,1250,0.13534000515937805
1696337111.8180604,1500,0.18644000589847565
1696338915.6312995,1750,0.20983999967575073
1696342626.6203375,2000,0.23340000212192535
1696344066.5822268,2250,0.2381799966096878
1696345399.3413424,2500,0.2395000010728836
1696346363.5269542,2750,0.23339000344276428
1696347296.1027782,3000,0.23604999482631683
1696348286.9436865,3250,0.2179500013589859
1696349358.4154022,3500,0.23175999522209167
1696350369.1311672,3750,0.2382500022649765
1696351316.612727,4000,0.24946999549865723
1696352331.1357985,4250,0.23691999912261963
1696353842.3231847,4500,0.2289399951696396
1696355373.9709833,4750,0.2391500025987625
1696357131.692103,5000,0.24964000284671783
1696358212.2797716,5250,0.25102999806404114
1696360276.1287432,5500,0.23071999847888947
1696361610.755853,5750,0.2432900071144104
1696363981.736374,6000,0.240339994430542
1696368767.9505024,6250,0.2451999932527542
1696369770.501771,6500,0.2613599896430969
1696370721.7083006,6750,0.2412700057029724
1696371671.957785,7000,0.269569993019104
1696372765.1565022,7250,0.25936999917030334
1696373729.0080578,7500,0.23970000445842743
1696374690.882709,7750,0.23927000164985657
1696375602.946943,8000,0.2366500049829483
1696376510.0423193,8250,0.2454800009727478
1696377566.0031376,8500,0.25183001160621643
1696378540.4099348,8750,0.2517400085926056
1696379380.333144,9000,0.24652999639511108
1696380297.6655903,9250,0.2365799993276596
1696381301.283192,9500,0.2461100071668625
1696382228.9038165,9750,0.25082001090049744
1696383081.1328025,10000,0.24251000583171844
1696384022.2836564,10250,0.2473900020122528
1696384957.7115424,10500,0.2552799880504608
1696385917.131981,10750,0.24118000268936157
1696386877.1778266,11000,0.2677600085735321
1696387743.1543036,11250,0.2626799941062927
1696389366.9872158,11500,0.25867000222206116
1696390320.103998,11750,0.25968998670578003
1696391321.0046144,12000,0.26113998889923096
1696392828.5283504,12250,0.27285999059677124
1696393876.609601,12500,0.2725600004196167
1696395563.4687212,12750,0.2665899991989136
1696396412.6368506,13000,0.2688699960708618
1696397367.4669368,13250,0.2631399929523468
1696398314.5787957,13500,0.24931000173091888
1696399754.934485,13750,0.25652000308036804
1696400893.7665744,14000,0.2712700068950653
1696401868.6554527,14250,0.2781299948692322
1696402824.6145763,14500,0.2650800049304962
1696404055.4791443,14750,0.27601999044418335
1696405620.8706567,15000,0.2676199972629547
1696406952.1948686,15250,0.270689994096756
1696407861.534337,15500,0.26357999444007874
1696408781.1912637,15750,0.2610499858856201
1696410673.4243789,16000,0.25532999634742737
1696412167.276425,16250,0.27584999799728394
1696413160.7382536,16500,0.2770000100135803
1696414094.273866,16750,0.2722199857234955
1696415159.6331694,17000,0.26680999994277954
1696416781.4833405,17250,0.27114999294281006
1696417729.4498243,17500,0.26342999935150146
1696418705.6202912,17750,0.27752000093460083
1696419660.2056777,18000,0.2862499952316284
1696421352.4896445,18250,0.26785001158714294
1696427184.1841996,18500,0.27066001296043396
1696428610.8045912,18750,0.2710300087928772
1696430000.2998216,19000,0.26576000452041626
1696431077.086355,19250,0.2756899893283844
1696432061.9196205,19500,0.27090001106262207
1696433373.4722128,19750,0.25887998938560486
1696434391.2630868,20000,0.27028000354766846
1696435362.9126213,20250,0.2837100028991699
1696436336.993463,20500,0.2664699852466583
1696437369.760944,20750,0.2866300046443939
1696438380.5669518,21000,0.28220999240875244
1696439445.3287988,21250,0.28049999475479126
1696441851.042522,21500,0.28022998571395874
1696442889.5917149,21750,0.2639000117778778
1696443854.4764965,22000,0.26820001006126404
1696444735.7755609,22250,0.2648099958896637
1696445654.0508933,22500,0.2764599919319153
1696446611.54972,22750,0.2766599953174591
1696447574.8990402,23000,0.2691600024700165
1696448489.674735,23250,0.2779499888420105
1696449627.5416136,23500,0.279449999332428
1696450575.305777,23750,0.27344998717308044
1696451655.2130232,24000,0.2764100134372711
1696453154.6034827,24250,0.27195999026298523
1696454082.7866573,24500,0.2856299877166748
1696455042.5496933,24750,0.2774699926376343
1696456040.0937965,25000,0.28095000982284546
1696457429.0498102,25250,0.27781999111175537
1696459172.77608,25500,0.27417999505996704
1696460093.5749488,25750,0.2770000100135803
1696465251.8609035,26000,0.27028998732566833
1696466198.1356735,26250,0.2788800001144409
1696467513.038372,26500,0.2819499969482422
1696469792.9934204,26750,0.27981001138687134
1696471972.5020018,27000,0.27101001143455505
1696473366.548994,27250,0.2768299877643585
1696474244.1857712,27500,0.2883700132369995
1696475101.5909042,27750,0.2693699896335602
1696475945.436168,28000,0.2843100130558014
1696477154.5476854,28250,0.2780599892139435
1696478581.5524397,28500,0.28589001297950745
1696479886.7063615,28750,0.2740199863910675
1696480888.7218902,29000,0.27044999599456787
1696481842.3145673,29250,0.28244999051094055
1696482722.6380804,29500,0.2730399966239929
1696483613.720075,29750,0.2828899919986725
1696484464.0867574,30000,0.28108999133110046
1696485339.4508405,30250,0.27998998761177063
1696486213.3515,30500,0.2885900139808655
1696487864.9983304,30750,0.277209997177124
1696488747.304942,31000,0.27963998913764954
1696489621.7419596,31250,0.27831000089645386
1696490517.2563736,31500,0.27678999304771423
1696491402.4996884,31750,0.28110000491142273
1696492371.0016744,32000,0.2797900140285492
1696493299.1018085,32250,0.27246999740600586
1696494163.146942,32500,0.27741000056266785
1696494963.4570282,32750,0.27463001012802124
1696495812.4152317,33000,0.2815200090408325
1696496758.539089,33250,0.27862000465393066
1696497688.1975954,33500,0.2853899896144867
1696498618.4078321,33750,0.2754400074481964
1696499483.5203772,34000,0.27441999316215515
1696500388.264127,34250,0.28224998712539673
1696501218.2755477,34500,0.2729800045490265
1696502097.313564,34750,0.279229998588562
1696503380.121332,35000,0.2794399857521057
1696504951.33067,35250,0.28494998812675476
1696506398.0914752,35500,0.2764900028705597
1696507262.1371722,35750,0.28101998567581177
1696508264.8759608,36000,0.2755900025367737
1696510531.9257095,36250,0.27724000811576843
1696511455.9942603,36500,0.27970999479293823
1696512354.7138336,36750,0.2817099988460541
1696513180.7014852,37000,0.27031999826431274
1696514047.2085643,37250,0.2761799991130829
1696514958.887195,37500,0.27480998635292053
1696516148.2201927,37750,0.28202998638153076
1696517139.081219,38000,0.28442999720573425
1696518038.5150971,38250,0.282370001077652
1696518899.4321723,38500,0.27761998772621155
1696519760.9288847,38750,0.27803999185562134
1696520673.5265903,39000,0.2805500030517578
1696521593.8820992,39250,0.27469998598098755
1696522498.7787209,39500,0.282370001077652
1696524454.9039347,39750,0.282260000705719
1696525511.1720357,40000,0.28703999519348145
1696526446.579382,40250,0.2781200110912323
1696531991.4598782,40500,0.27827998995780945
1696534893.996837,40750,0.2734600007534027
1696548959.973365,41000,0.28009000420570374


==> figure/amt/mfm_report/Su/run-Mel_URMP_BCE_MFM_t+m_models-tag-Su_mpe_f1-score.csv <==
Wall time,Step,Value
1696331219.3536808,250,0.0002699999895412475
1696332220.7694035,500,9.999999747378752e-06
1696333465.7968884,750,1.9999999494757503e-05
1696336452.944831,1000,0.046459998935461044
1696338366.7446704,1250,0.1212799996137619
1696340659.448967,1500,0.1492999941110611
1696343190.7320929,1750,0.17205999791622162
1696344382.4467256,2000,0.15676000714302063
1696345533.1340873,2250,0.18016000092029572
1696346452.0486772,2500,0.1701499968767166
1696347342.0054815,2750,0.18546999990940094
1696348286.8130097,3000,0.16229000687599182
1696349406.0267894,3250,0.1862100064754486
1696350367.9046485,3500,0.17764000594615936
1696351349.2545753,3750,0.192780002951622
1696352331.6746466,4000,0.1702599972486496
1696353834.877945,4250,0.18801000714302063
1696355354.0063303,4500,0.19286000728607178
1696357114.2179375,4750,0.18212999403476715
1696358211.7467744,5000,0.18598000705242157
1696359484.462532,5250,0.18797999620437622
1696361342.3643115,5500,0.1856199949979782
1696362975.1048274,5750,0.20375999808311462
1696366794.3446624,6000,0.2205599993467331
1696369034.4773076,6250,0.20805999636650085
1696370002.0116062,6500,0.22011999785900116
1696370927.1005144,6750,0.18838000297546387
1696371818.9045966,7000,0.1974799931049347
1696372776.229943,7250,0.20746999979019165
1696373749.3175068,7500,0.2128800004720688
1696374691.0669131,7750,0.2112099975347519
1696375625.211665,8000,0.2244900017976761
1696376591.9606748,8250,0.22383999824523926
1696377606.9818666,8500,0.19781999289989471
1696378539.8507817,8750,0.18772000074386597
1696379410.8485677,9000,0.19594000279903412
1696380366.334361,9250,0.2056100070476532
1696381317.118567,9500,0.20506000518798828
1696382232.6800525,9750,0.2202499955892563
1696383119.7241635,10000,0.21229000389575958
1696384028.693271,10250,0.23503999412059784
1696385003.333697,10500,0.22245000302791595
1696385960.5000074,10750,0.2340099960565567
1696386925.0145352,11000,0.22226999700069427
1696387818.5865707,11250,0.21810999512672424
1696389447.2580829,11500,0.21191999316215515
1696390345.6969492,11750,0.21589000523090363
1696391372.8573263,12000,0.24195000529289246
1696392826.0731344,12250,0.24360999464988708
1696393881.9859707,12500,0.23833000659942627
1696395528.0090845,12750,0.2325499951839447
1696396447.4168143,13000,0.23017999529838562
1696397369.3131156,13250,0.2403700053691864
1696398339.9748156,13500,0.2404399961233139
1696399559.4398105,13750,0.23325000703334808
1696400885.4396775,14000,0.24219000339508057
1696401849.4728584,14250,0.24466000497341156
1696402833.3568118,14500,0.24421000480651855
1696404048.954477,14750,0.2373500019311905
1696405597.651254,15000,0.23469999432563782
1696406933.2626534,15250,0.23221999406814575
1696407862.6017046,15500,0.2494100034236908
1696408812.147685,15750,0.24108999967575073
1696410522.5962224,16000,0.2455199956893921
1696412082.5365117,16250,0.24690000712871552
1696413180.8778489,16500,0.2372100055217743
1696414104.820268,16750,0.24352000653743744
1696415148.4940405,17000,0.243149995803833
1696416831.2599628,17250,0.23736000061035156
1696417749.04898,17500,0.23013000190258026
1696418702.2393436,17750,0.2509799897670746
1696419654.848466,18000,0.22688999772071838
1696421360.2620509,18250,0.26023998856544495
1696426540.2772355,18500,0.254040002822876
1696428476.3115773,18750,0.2310899943113327
1696429997.4063745,19000,0.22987000644207
1696431076.8221607,19250,0.23402999341487885
1696432055.491025,19500,0.23834000527858734
1696433405.0681584,19750,0.25466999411582947
1696434424.0593731,20000,0.23343999683856964
1696435358.389153,20250,0.23452000319957733
1696436429.3470902,20500,0.23966999351978302
1696437397.8169923,20750,0.23929999768733978
1696438421.2328415,21000,0.2438499927520752
1696439483.8104842,21250,0.24823999404907227
1696441834.055838,21500,0.24547000229358673
1696442881.918845,21750,0.2267799973487854
1696443824.8678057,22000,0.23319999873638153
1696444777.611031,22250,0.22937999665737152
1696445707.6612496,22500,0.23322999477386475
1696446611.4903803,22750,0.23247000575065613
1696447601.670214,23000,0.23739999532699585
1696448528.911968,23250,0.23763999342918396
1696449621.5849624,23500,0.23322999477386475
1696450648.9661634,23750,0.24876999855041504
1696451713.8063576,24000,0.2452699989080429
1696453151.577771,24250,0.24737000465393066
1696454085.6800952,24500,0.24469999969005585
1696455077.448757,24750,0.2415899932384491
1696456033.821076,25000,0.23303000628948212
1696457223.6200645,25250,0.24288000166416168
1696459166.7338858,25500,0.25992000102996826
1696460105.8159623,25750,0.23797999322414398
1696465239.4364457,26000,0.23566000163555145
1696466210.2895627,26250,0.26409000158309937
1696467441.5985858,26500,0.24400000274181366
1696469803.9092646,26750,0.2527799904346466
1696471984.3275726,27000,0.23792999982833862
1696473369.4738357,27250,0.24163000285625458
1696474261.7051313,27500,0.24722999334335327
1696475156.4227972,27750,0.26172998547554016
1696475982.4115138,28000,0.25442999601364136
1696477154.5090358,28250,0.23968000710010529
1696478637.9053102,28500,0.2530899941921234
1696479851.583091,28750,0.2576200067996979
1696480885.10419,29000,0.23374000191688538
1696481831.141035,29250,0.26326999068260193
1696482759.6119883,29500,0.2558700144290924
1696483657.5000446,29750,0.26510000228881836
1696484506.601529,30000,0.24153999984264374
1696485405.2588103,30250,0.2462500035762787
1696486291.006771,30500,0.23667000234127045
1696487951.328045,30750,0.2635200023651123
1696488784.3850186,31000,0.24729999899864197
1696489682.9787326,31250,0.2327599972486496
1696490584.4937503,31500,0.2485000044107437
1696491526.4412615,31750,0.25102999806404114
1696492530.68593,32000,0.2495799958705902
1696493378.9806445,32250,0.2689099907875061
1696494216.5684223,32500,0.2576099932193756
1696495019.1233113,32750,0.25600001215934753
1696495866.7220445,33000,0.25788000226020813
1696496793.2018635,33250,0.25496000051498413
1696497709.752965,33500,0.24344000220298767
1696498613.9340644,33750,0.26287999749183655
1696499550.9963853,34000,0.24295000731945038
1696500491.383312,34250,0.2544200122356415
1696501315.2692697,34500,0.2520599961280823
1696502173.8263912,34750,0.25780001282691956
1696503443.3990674,35000,0.2500999867916107
1696504982.3481781,35250,0.25169000029563904
1696506416.6551611,35500,0.22442999482154846
1696507260.7194655,35750,0.2568199932575226
1696508287.9262955,36000,0.2623000144958496
1696510572.460279,36250,0.24344000220298767
1696511456.8880284,36500,0.24400000274181366
1696512407.4407218,36750,0.24412000179290771
1696513221.4837184,37000,0.2515699863433838
1696514094.6839447,37250,0.241349995136261
1696515034.5756605,37500,0.25854000449180603
1696516209.8162405,37750,0.2462799996137619
1696517230.9180858,38000,0.2587699890136719
1696518073.0675945,38250,0.25014999508857727
1696518979.032143,38500,0.2489199936389923
1696519869.4168215,38750,0.24759000539779663
1696520709.9479232,39000,0.25788000226020813
1696521659.544412,39250,0.25784000754356384
1696522517.9655123,39500,0.239329993724823
1696524516.6356413,39750,0.24478000402450562
1696525512.9709935,40000,0.24279999732971191
1696526488.1604836,40250,0.2452699989080429
1696531985.2121606,40500,0.25273001194000244
1696534715.9660954,40750,0.24532000720500946
1696548031.8441825,41000,0.25501999258995056


==> figure/amt/mfm_report/Su/run-Mel_URMP_BCE_MFM_t_models-tag-Su_mpe_f1-score.csv <==
Wall time,Step,Value
1696328382.8099325,250,0.001769999973475933
1696328750.8929963,500,4.999999873689376e-05
1696329129.3268716,750,9.999999747378752e-06
1696329476.549254,1000,0.03178999945521355
1696329863.0533128,1250,0.09303999692201614
1696330685.9308228,1500,0.1387999951839447
1696331100.9967256,1750,0.147039994597435
1696331485.8696637,2000,0.15797999501228333
1696331902.049913,2250,0.18108999729156494
1696332314.9060612,2500,0.15434999763965607
1696332751.3423765,2750,0.17130999267101288
1696333178.937343,3000,0.14972999691963196
1696335236.1493468,3250,0.15020999312400818
1696336053.5266728,3500,0.1458899974822998
1696336893.974116,3750,0.1547199934720993
1696337271.0656862,4000,0.15133999288082123
1696338196.0905495,4250,0.1435299962759018
1696338734.432718,4500,0.18817000091075897
1696339143.1587942,4750,0.14710000157356262
1696340767.8148644,5000,0.16811999678611755
1696342323.730682,5250,0.1541299968957901
1696342748.0544276,5500,0.1562100052833557
1696343352.5484185,5750,0.16892999410629272
1696343887.61094,6000,0.17948000133037567
1696344281.489368,6250,0.18720999360084534
1696345005.3922143,6500,0.16452999413013458
1696345397.868566,6750,0.20778000354766846
1696345779.1656604,7000,0.17486999928951263
1696346172.862689,7250,0.17111000418663025
1696346562.1902332,7500,0.19210000336170197
1696346939.0410516,7750,0.15804000198841095
1696347329.92086,8000,0.17839999496936798
1696347710.1158905,8250,0.17388999462127686
1696348095.561196,8500,0.16535000503063202
1696348468.4460757,8750,0.18100999295711517
1696349018.4203355,9000,0.18963000178337097
1696349403.3889692,9250,0.20182999968528748
1696349781.4471998,9500,0.18367999792099
1696350225.7588236,9750,0.19335000216960907
1696350618.009504,10000,0.1876000016927719
1696351018.9016118,10250,0.18201999366283417
1696351394.0236762,10500,0.19351999461650848
1696351765.5197887,10750,0.19689999520778656
1696352167.0344903,11000,0.1890300065279007
1696352539.1727378,11250,0.20948000252246857
1696353446.4215734,11500,0.21024000644683838
1696353826.1271873,11750,0.19790999591350555
1696354196.9344106,12000,0.19594000279903412
1696355018.381295,12250,0.21050000190734863
1696356170.609742,12500,0.2298000007867813
1696356554.3642068,12750,0.18418000638484955
1696356922.1089742,13000,0.19675999879837036
1696357291.2073536,13250,0.1931000053882599
1696357709.4401252,13500,0.2232300043106079
1696358111.8594456,13750,0.2042199969291687
1696358492.925237,14000,0.2131900042295456
1696359271.7474012,14250,0.23422999680042267
1696359943.8440435,14500,0.20236000418663025
1696360816.9713988,14750,0.20810000598430634
1696361196.6314797,15000,0.21089999377727509
1696361599.6507032,15250,0.22428999841213226
1696362575.0108306,15500,0.21419000625610352
1696362959.2993186,15750,0.2049199938774109
1696363978.0181167,16000,0.18254999816417694
1696366792.5488691,16250,0.19925999641418457
1696368442.048098,16500,0.2108200043439865
1696368831.8370929,16750,0.20755000412464142
1696369229.740534,17000,0.2288299947977066
1696369629.0596247,17250,0.21417999267578125
1696370017.8329294,17500,0.20983000099658966
1696370398.8706036,17750,0.22427000105381012
1696370781.3897703,18000,0.23085999488830566
1696371144.7849154,18250,0.21879999339580536
1696371532.1960802,18500,0.22382000088691711
1696371915.6373208,18750,0.22423000633716583
1696372285.6560783,19000,0.21268999576568604
1696372678.2347631,19250,0.19336000084877014
1696373048.6160386,19500,0.21366000175476074
1696373439.1219802,19750,0.22471000254154205
1696373819.4362986,20000,0.21484999358654022
1696374182.7023613,20250,0.22168999910354614
1696374560.9186974,20500,0.2044299989938736
1696374922.174179,20750,0.21967999637126923
1696375305.3044393,21000,0.23267999291419983
1696375683.9998395,21250,0.2400899976491928
1696376048.0164557,21500,0.2177100032567978
1696376452.4177177,21750,0.20726999640464783
1696376825.2988718,22000,0.2310200035572052
1696377290.154022,22250,0.2177100032567978
1696377673.4880476,22500,0.22258000075817108
1696378036.4741662,22750,0.22753000259399414
1696378432.5167434,23000,0.2114800065755844
1696378798.865847,23250,0.21347999572753906
1696379179.282036,23500,0.20660999417304993
1696379546.43587,23750,0.22854000329971313
1696379941.8283644,24000,0.2205899953842163
1696380347.2134578,24250,0.2272000014781952
1696380723.1043298,24500,0.2186100035905838
1696381114.6474247,24750,0.195700004696846
1696381478.3548417,25000,0.21841000020503998
1696381866.4276137,25250,0.19855999946594238
1696382234.0451472,25500,0.22261999547481537
1696382605.3057327,25750,0.22216999530792236
1696382992.3783076,26000,0.2209099978208542
1696383354.605988,26250,0.23322999477386475
1696383732.8617456,26500,0.2361299991607666
1696384103.788687,26750,0.22743000090122223
1696384491.4768772,27000,0.22592000663280487
1696384884.7159224,27250,0.21560999751091003
1696385250.0665264,27500,0.22074000537395477
1696385655.4321358,27750,0.2262600064277649
1696386030.2241447,28000,0.22011999785900116
1696386428.579031,28250,0.22253000736236572
1696386807.6148527,28500,0.23830999433994293
1696387178.3350863,28750,0.20381000638008118
1696387564.49892,29000,0.23827999830245972
1696387937.7564447,29250,0.21299000084400177
1696388324.1855276,29500,0.22982999682426453
1696389375.713542,29750,0.23544000089168549
1696389743.869275,30000,0.22104999423027039
1696390136.7509227,30250,0.2077600061893463
1696390495.6473536,30500,0.21567000448703766
1696390880.3940742,30750,0.21682000160217285
1696391283.5776708,31000,0.2199999988079071
1696391974.3016853,31250,0.2110700011253357
1696392328.8841567,31500,0.22109000384807587
1696392683.7470667,31750,0.21202999353408813
1696393055.6841736,32000,0.20699000358581543
1696393541.3083117,32250,0.22025999426841736
1696393928.0290637,32500,0.20868000388145447
1696395051.1910896,32750,0.23047000169754028
1696395421.4399722,33000,0.22232000529766083
1696395803.953596,33250,0.22842000424861908
1696396189.0635335,33500,0.23208999633789062
1696396567.425575,33750,0.20847000181674957
1696396939.695466,34000,0.21363000571727753
1696397324.9977944,34250,0.2102700024843216
1696397679.211013,34500,0.22211000323295593
1696398051.1191304,34750,0.22345000505447388
1696398426.6565385,35000,0.22402000427246094
1696398816.4307218,35250,0.23093000054359436
1696400086.380683,35500,0.2338699996471405
1696400593.2706537,35750,0.219200000166893
1696400967.163613,36000,0.2277200073003769
1696401364.9688458,36250,0.21496999263763428
1696401734.9649544,36500,0.2329699993133545
1696402113.504971,36750,0.2007800042629242
1696402489.173202,37000,0.22015999257564545
1696402868.8068063,37250,0.23653000593185425
1696403251.1365364,37500,0.23520000278949738
1696403782.7175474,37750,0.2276100069284439
1696404219.3843002,38000,0.2403700053691864
1696404620.445554,38250,0.23457999527454376
1696405540.2530677,38500,0.22690999507904053
1696405916.3665605,38750,0.22682000696659088
1696406637.157511,39000,0.22376999258995056
1696407019.7335453,39250,0.22797000408172607
1696407377.4599113,39500,0.22573000192642212
1696407749.8551815,39750,0.23357999324798584
1696408114.0940182,40000,0.21823999285697937
1696408502.041956,40250,0.2362699955701828
1696409485.7964716,40500,0.2341500073671341
1696410263.186317,40750,0.2386700063943863
1696410668.3367808,41000,0.22991999983787537
1696411032.2177544,41250,0.21570000052452087
1696411761.6217425,41500,0.2279299944639206
1696412328.9740007,41750,0.23375000059604645
1696412708.1077278,42000,0.2188899964094162
1696413081.4958496,42250,0.23243999481201172
1696413448.4034076,42500,0.21694999933242798
1696413834.39814,42750,0.22147999703884125
1696414210.8711562,43000,0.24608999490737915
1696414583.5582867,43250,0.227060005068779
1696414978.2894588,43500,0.22846999764442444
1696415349.2758656,43750,0.24469000101089478
1696415736.7000694,44000,0.2578999996185303
1696416823.2838902,44250,0.22009000182151794
1696417208.4951348,44500,0.22536000609397888
1696417581.4406352,44750,0.22345000505447388
1696417996.6044252,45000,0.23194999992847443
1696418368.890551,45250,0.2345000058412552
1696418731.5358913,45500,0.23962000012397766
1696419108.2965024,45750,0.22741000354290009
1696419489.7319663,46000,0.22335000336170197
1696419869.8731434,46250,0.2215999960899353
1696420906.289325,46500,0.23594999313354492
1696421303.4138682,46750,0.2286199927330017
1696421691.658965,47000,0.24457000195980072
1696423980.8571246,47250,0.21646000444889069
1696427685.0027134,47500,0.23398999869823456
1696428260.588264,47750,0.2435699999332428
1696428672.3353965,48000,0.23672999441623688
1696429488.7080283,48250,0.2282799929380417
1696429881.6547446,48500,0.2455500066280365
1696430284.5407104,48750,0.25887998938560486
1696430793.6258013,49000,0.2371000051498413
1696431162.975429,49250,0.23017999529838562
1696431532.9153445,49500,0.2316499948501587
1696431911.665977,49750,0.2328999936580658
1696432295.5309496,50000,0.22231000661849976
1696432671.5580404,50250,0.2350199967622757
1696433434.5555706,50500,0.21952000260353088
1696433809.2164693,50750,0.24106000363826752
1696434195.4342718,51000,0.2211499959230423
1696434569.9235876,51250,0.22520999610424042
1696434951.42539,51500,0.21918000280857086
1696435337.0090005,51750,0.23677000403404236
1696435735.229061,52000,0.229980006814003
1696436128.39006,52250,0.22429999709129333
1696436510.697157,52500,0.23693999648094177
1696436911.2564824,52750,0.24998000264167786
1696437295.2099643,53000,0.2357099950313568
1696437761.1908853,53250,0.240789994597435
1696438150.9149709,53500,0.23848000168800354
1696438522.7642622,53750,0.24166999757289886
1696438967.0733309,54000,0.2187899947166443
1696439366.0752797,54250,0.23481999337673187
1696439733.2539139,54500,0.24921999871730804
1696440113.096426,54750,0.23510000109672546
1696441933.416626,55000,0.2508000135421753
1696442332.0921793,55250,0.23138000071048737
1696442702.8389363,55500,0.23795999586582184
1696443067.8327467,55750,0.23820999264717102
1696443450.0205462,56000,0.22202999889850616
1696443809.8676732,56250,0.23537999391555786
1696444188.540124,56500,0.22985999286174774
1696444566.5082543,56750,0.25051000714302063
1696444928.3591893,57000,0.2294600009918213
1696445347.9619038,57250,0.22766999900341034
1696445721.0554128,57500,0.2396399974822998
1696446098.0909462,57750,0.2358500063419342
1696446473.052281,58000,0.24231000244617462
1696446845.3580122,58250,0.22737999260425568
1696447235.372055,58500,0.23226000368595123
1696447624.6390767,58750,0.22513000667095184
1696448000.5131235,59000,0.2188200056552887
1696448373.3593717,59250,0.24381999671459198
1696448749.419536,59500,0.22579999268054962
1696449117.0098405,59750,0.24050000309944153
1696449665.62103,60000,0.23646999895572662
1696450056.0249848,60250,0.22362999618053436
1696450441.9436295,60500,0.2377299964427948
1696450820.7002807,60750,0.24733999371528625
1696451193.0684307,61000,0.22657999396324158
1696451698.5084887,61250,0.23251000046730042
1696452076.9852607,61500,0.23333999514579773
1696452945.428899,61750,0.22958000004291534
1696453310.643305,62000,0.23096999526023865
1696453675.9265792,62250,0.23040999472141266
1696454063.758571,62500,0.2283399999141693
1696454432.4702847,62750,0.23340000212192535
1696454813.4182315,63000,0.227060005068779
1696455188.0726943,63250,0.23489999771118164
1696455566.4606404,63500,0.24246999621391296
1696455952.5983052,63750,0.22214999794960022
1696456319.8548906,64000,0.23016999661922455
1696456714.0992787,64250,0.24292999505996704
1696458365.9181151,64500,0.24687999486923218
1696458751.982333,64750,0.2336300015449524
1696459167.6305344,65000,0.22680999338626862
1696459537.1687093,65250,0.2249400019645691
1696459928.3646183,65500,0.2341800034046173
1696460292.777373,65750,0.2425999939441681
1696460770.1339617,66000,0.22987000644207
1696465190.4368427,66250,0.22578999400138855
1696465575.5932915,66500,0.24573999643325806
1696465974.1960924,66750,0.22908000648021698
1696466329.7166214,67000,0.22272999584674835
1696466714.8603084,67250,0.23763999342918396
1696467092.8283103,67500,0.2368299961090088
1696467522.562405,67750,0.2402700036764145
1696469297.6327577,68000,0.23955999314785004
1696469666.9030733,68250,0.24126000702381134
1696470043.5218234,68500,0.22976000607013702
1696470424.8497229,68750,0.24156999588012695
1696472388.3237069,69000,0.22540000081062317
1696472777.9479146,69250,0.22725999355316162
1696473147.747698,69500,0.23524999618530273
1696473508.4678304,69750,0.23654000461101532
1696473879.4342303,70000,0.228970006108284
1696474250.6448293,70250,0.2242799997329712
1696474619.1821487,70500,0.23512999713420868
1696474968.6536283,70750,0.2450300008058548
1696475342.157929,71000,0.2341800034046173
1696475703.516496,71250,0.2276799976825714
1696476075.2500498,71500,0.23361000418663025
1696476704.6106102,71750,0.23538999259471893
1696477092.463047,72000,0.23161999881267548
1696477456.5968316,72250,0.23122000694274902
1696478372.765475,72500,0.2396399974822998
1696478763.501658,72750,0.24348999559879303
1696479142.0513499,73000,0.2423499971628189
1696479813.7236342,73250,0.24250000715255737
1696480227.028212,73500,0.2307099997997284
1696480584.1371162,73750,0.2343199998140335
1696480958.5855718,74000,0.2328999936580658
1696481353.1212354,74250,0.2438800036907196
1696481764.1195867,74500,0.23985999822616577
1696482135.5235672,74750,0.22746999561786652
1696482519.6014676,75000,0.230430006980896
1696482894.4964397,75250,0.22532999515533447
1696483265.2683797,75500,0.22741000354290009
1696483643.2887998,75750,0.2296999990940094
1696484004.173393,76000,0.24502000212669373
1696484393.4060593,76250,0.23337000608444214
1696484764.5777473,76500,0.2383500039577484
1696485143.1638033,76750,0.2348400056362152
1696485512.001908,77000,0.21894000470638275
1696485871.4385865,77250,0.23795999586582184
1696486277.4251919,77500,0.2351199984550476
1696487455.314745,77750,0.24181999266147614
1696487817.4189296,78000,0.24014000594615936
1696488194.4654152,78250,0.2368900030851364
1696488562.2833762,78500,0.23969000577926636
1696488929.2853756,78750,0.23300999402999878
1696489299.4659774,79000,0.24062000215053558
1696489680.9312494,79250,0.24048000574111938
1696490065.2402825,79500,0.2362300008535385
1696490468.1240892,79750,0.22881999611854553
1696490853.642222,80000,0.22669999301433563
1696491239.5885506,80250,0.23666000366210938
1696491619.0713153,80500,0.22723999619483948
1696492006.9346,80750,0.2362000048160553
1696492414.0031657,81000,0.23544999957084656
1696492789.752206,81250,0.23531000316143036
1696493168.8167002,81500,0.2391899973154068
1696493545.106856,81750,0.24414999783039093
1696493910.891981,82000,0.23163999617099762
1696494276.1899667,82250,0.23783999681472778
1696494632.176579,82500,0.24164000153541565
1696494991.3668215,82750,0.23128999769687653
1696495365.7425127,83000,0.22657999396324158
1696495737.1172447,83250,0.23627999424934387
1696496114.1098528,83500,0.23507000505924225
1696496484.7454574,83750,0.25036001205444336
1696496862.6731875,84000,0.2343900054693222
1696497248.899022,84250,0.2467000037431717
1696497617.4165542,84500,0.23723000288009644
1696497997.5227535,84750,0.23695999383926392
1696498349.6223466,85000,0.23818999528884888
1696498722.3314893,85250,0.2367900013923645
1696499128.3215287,85500,0.23419000208377838
1696499522.6350992,85750,0.23366999626159668
1696499909.2414646,86000,0.2338699996471405
1696500313.2849185,86250,0.23529000580310822
1696500685.2414646,86500,0.23215000331401825
1696501042.5123317,86750,0.23297999799251556
1696501404.9662879,87000,0.2302200049161911
1696501785.6992686,87250,0.22777000069618225
1696502163.7863894,87500,0.2349800020456314
1696502921.6365705,87750,0.22996999323368073
1696503314.6041782,88000,0.2298399955034256
1696503684.019879,88250,0.23695999383926392
1696504780.510714,88500,0.23699000477790833
1696505146.6435635,88750,0.23277999460697174
1696505524.7405612,89000,0.2305299937725067
1696506350.60849,89250,0.23755000531673431
1696506722.3237572,89500,0.22235000133514404
1696507087.824107,89750,0.2333800047636032
1696507457.4400752,90000,0.23573000729084015
1696507838.0897396,90250,0.23107999563217163
1696508246.8008142,90500,0.24030999839305878
1696509961.9572163,90750,0.22662000358104706
1696510372.6215506,91000,0.23465999960899353
1696510756.7142806,91250,0.23666000366210938
1696511123.8832326,91500,0.23514999449253082
1696511484.0388558,91750,0.23298999667167664
1696511880.0921798,92000,0.22881999611854553
1696512255.8537483,92250,0.23138000071048737
1696512630.6364183,92500,0.22995999455451965
1696512985.6171093,92750,0.23282000422477722
1696513342.6024644,93000,0.23611000180244446
1696513718.9726124,93250,0.22840000689029694
1696514091.5764375,93500,0.24128000438213348
1696514496.158466,93750,0.2338699996471405
1696514909.8893428,94000,0.2332800030708313
1696515602.701236,94250,0.23273999989032745
1696515990.081791,94500,0.23267999291419983
1696516358.8865008,94750,0.23488999903202057
1696516761.1611722,95000,0.2287299931049347
1696517143.9910169,95250,0.23430000245571136
1696517520.669255,95500,0.2379699945449829
1696517898.8359756,95750,0.22588999569416046
1696518259.6559198,96000,0.23768000304698944
1696518654.785992,96250,0.23773999512195587
1696519028.0622175,96500,0.22867999970912933
1696519427.9095182,96750,0.2326499968767166
1696519813.0774825,97000,0.2323099970817566
1696520186.6049027,97250,0.24115000665187836
1696520565.8133948,97500,0.23183000087738037
1696520934.5569723,97750,0.23420999944210052
1696521310.8643599,98000,0.22718000411987305
1696521668.3826861,98250,0.24310000240802765
1696522060.3837273,98500,0.23441000282764435
1696522431.940239,98750,0.24371999502182007
1696522799.2420568,99000,0.2357099950313568
1696523819.0867956,99250,0.2357500046491623
1696524627.0190084,99500,0.23339000344276428
1696525051.316322,99750,0.23603999614715576
1696525434.4509325,100000,0.23104000091552734
1696525817.8558588,100250,0.23218999803066254
1696526205.0785022,100500,0.23026999831199646
1696526977.4036226,100750,0.23704999685287476
1696528402.7584207,101000,0.22664999961853027
1696531849.046475,101250,0.2307800054550171
1696532236.8320284,101500,0.2279299944639206
1696534236.8296862,101750,0.22826999425888062
1696534649.327862,102000,0.2464900016784668
1696537587.9919717,102250,0.22857999801635742
1696543630.597916,102500,0.2307800054550171


==> figure/amt/mfm_report/Su/run-Mel_URMP_BCE_base_models-tag-Su_mpe_f1-score.csv <==
Wall time,Step,Value
1696329614.4774697,250,0.0
1696329887.597845,500,0.0
1696330117.569225,750,0.0
1696330711.420946,1000,0.0
1696330945.4931808,1250,0.0
1696331185.3986783,1500,0.0
1696331422.634148,1750,0.0
1696331671.4042218,2000,0.0
1696331908.9715781,2250,0.0
1696332155.193525,2500,0.0
1696332413.389631,2750,0.0027099999133497477
1696332674.6134984,3000,0.01841999962925911
1696332910.8165858,3250,0.029510000720620155
1696333161.5094035,3500,0.04402000084519386
1696334981.0840151,3750,0.05699000135064125
1696335830.2876344,4000,0.07270999997854233
1696336075.663619,4250,0.07203999906778336
1696336732.5889924,4500,0.0705299973487854
1696336957.4920428,4750,0.0842600017786026
1696337190.989475,5000,0.08968999981880188
1696338048.202786,5250,0.08049000054597855
1696338290.0853062,5500,0.07571999728679657
1696338538.050828,5750,0.08608999848365784
1696338842.0303895,6000,0.09352999925613403
1696339094.3263006,6250,0.09692999720573425
1696340465.182598,6500,0.07914000004529953
1696342195.306674,6750,0.0885699987411499
1696342529.0151522,7000,0.09960000216960907
1696342770.6418796,7250,0.09821999818086624
1696343227.9768677,7500,0.09994000196456909
1696343701.12087,7750,0.09509000182151794
1696343945.3131642,8000,0.09871000051498413
1696344181.1692803,8250,0.10113000124692917
1696344432.4159236,8500,0.10633999854326248
1696344964.879481,8750,0.1133899986743927
1696345202.5324795,9000,0.10862000286579132
1696345442.2176292,9250,0.11771000176668167
1696345675.267602,9500,0.11507999897003174
1696345912.662665,9750,0.11371999979019165
1696346143.947916,10000,0.1178399994969368
1696346387.7115712,10250,0.11720000207424164
1696346640.7721071,10500,0.10735999792814255
1696346877.9671721,10750,0.12881000339984894
1696347117.8527653,11000,0.11455000191926956
1696347353.535065,11250,0.13761000335216522
1696347601.5323124,11500,0.1254899948835373
1696347843.0892293,11750,0.13524000346660614
1696348074.1689026,12000,0.133650004863739
1696348328.6485069,12250,0.1347000002861023
1696348564.6728415,12500,0.13898000121116638
1696348967.3821113,12750,0.13531999289989471
1696349204.5547154,13000,0.13819000124931335
1696349447.738659,13250,0.14464999735355377
1696349678.9931023,13500,0.14294999837875366
1696349918.550382,13750,0.1404699981212616
1696350154.1268537,14000,0.14914000034332275
1696350416.39258,14250,0.1528100073337555
1696350654.9529803,14500,0.15365000069141388
1696350895.9704921,14750,0.14855000376701355
1696351142.9433951,15000,0.15029999613761902
1696351392.9466515,15250,0.15532000362873077
1696351633.1027868,15500,0.15285000205039978
1696351881.7515998,15750,0.15794000029563904
1696352122.9508612,16000,0.15581999719142914
1696352371.1258936,16250,0.16261999309062958
1696352612.6078403,16500,0.16078999638557434
1696353362.4651337,16750,0.15825000405311584
1696353604.0696747,17000,0.1602800041437149
1696353839.0258982,17250,0.15277999639511108
1696354087.417719,17500,0.1717499941587448
1696354323.2437327,17750,0.1695999950170517
1696354980.243674,18000,0.16016000509262085
1696355376.569576,18250,0.1657000035047531
1696356436.0511296,18500,0.17521999776363373
1696356674.944759,18750,0.17226000130176544
1696356910.719465,19000,0.1721699982881546
1696357156.9758372,19250,0.17260000109672546
1696357392.510405,19500,0.17705999314785004
1696357640.8246744,19750,0.1775600016117096
1696357880.7896864,20000,0.16290000081062317
1696358229.4033499,20250,0.16992999613285065
1696358478.4842846,20500,0.17451000213623047
1696358722.5943677,20750,0.16651999950408936
1696359271.848795,21000,0.17800000309944153
1696360641.1970928,21250,0.17599999904632568
1696360877.2263286,21500,0.17294999957084656
1696361113.3851218,21750,0.18549999594688416
1696361354.5892556,22000,0.17533999681472778
1696361590.3509486,22250,0.17962999641895294
1696362520.8730402,22500,0.17510999739170074
1696362775.1696854,22750,0.17820000648498535
1696363014.3497534,23000,0.17869000136852264
1696363911.514628,23250,0.17122000455856323
1696364169.9671006,23500,0.18671000003814697
1696366846.610198,23750,0.1975100040435791
1696368349.9994793,24000,0.18937000632286072
1696368593.5991502,24250,0.19561000168323517
1696368833.723646,24500,0.18508000671863556
1696369077.392989,24750,0.1968500018119812
1696369313.1720004,25000,0.18862999975681305
1696369553.7785387,25250,0.18987999856472015
1696369792.9945078,25500,0.18517999351024628
1696370040.7956505,25750,0.18271000683307648
1696370292.1116796,26000,0.18650999665260315
1696370529.692695,26250,0.19086000323295593
1696370773.2478437,26500,0.1948699951171875
1696371015.4138186,26750,0.19030000269412994
1696371249.249624,27000,0.18982000648975372
1696371506.3199549,27250,0.18345999717712402
1696371755.8862936,27500,0.18807999789714813
1696372009.0387294,27750,0.19429999589920044
1696372247.1812186,28000,0.19482000172138214
1696372491.718125,28250,0.1997700035572052
1696372736.2071576,28500,0.20172999799251556
1696372980.3909714,28750,0.195360004901886
1696373235.9120908,29000,0.19235000014305115
1696373471.4625907,29250,0.18828000128269196
1696373712.5328648,29500,0.19808000326156616
1696373954.553258,29750,0.19401000440120697
1696374185.7598324,30000,0.19799000024795532
1696374432.598697,30250,0.20051999390125275
1696374674.1369815,30500,0.19550999999046326
1696374917.6693301,30750,0.19547000527381897
1696375158.982133,31000,0.1981000006198883
1696375403.6971307,31250,0.19697000086307526
1696375639.3602164,31500,0.1963600069284439
1696375886.6014438,31750,0.20115000009536743
1696376134.3227654,32000,0.19904999434947968
1696376372.2808928,32250,0.1963299959897995
1696376624.1571116,32500,0.20527000725269318
1696376856.246392,32750,0.19453999400138855
1696377088.1122105,33000,0.2039099931716919
1696377331.0055044,33250,0.20685000717639923
1696377563.5402062,33500,0.20409999787807465
1696377822.1338463,33750,0.210439994931221
1696378055.290505,34000,0.20622999966144562
1696378294.7269397,34250,0.20148999989032745
1696378560.730761,34500,0.19715000689029694
1696378801.2878387,34750,0.20186999440193176
1696379039.7722514,35000,0.20332999527454376
1696379277.54797,35250,0.2053000032901764
1696379530.768417,35500,0.20512999594211578
1696379777.0200484,35750,0.20264999568462372
1696380015.6208951,36000,0.20374000072479248
1696380257.8139658,36250,0.20229999721050262
1696380507.003742,36500,0.20486000180244446
1696380752.745125,36750,0.19629999995231628
1696380992.6074417,37000,0.20880000293254852
1696381240.432363,37250,0.20318999886512756
1696381484.0514433,37500,0.20294000208377838
1696381723.7662592,37750,0.2052299976348877
1696381963.7790728,38000,0.2144400030374527
1696382203.5098128,38250,0.21076999604701996
1696382448.0960093,38500,0.21648000180721283
1696382687.374014,38750,0.21511000394821167
1696382930.1025598,39000,0.20533999800682068
1696383185.8685098,39250,0.21174000203609467
1696383420.8350692,39500,0.21065999567508698
1696383664.4169705,39750,0.20917999744415283
1696383936.5669656,40000,0.2115200012922287
1696384188.957271,40250,0.20901000499725342
1696384432.944977,40500,0.20960000157356262
1696384678.9791691,40750,0.213919997215271
1696384924.204266,41000,0.20980000495910645
1696385167.886725,41250,0.20430000126361847
1696385415.1767426,41500,0.20853999257087708
1696385660.1875377,41750,0.21762000024318695
1696385898.2682662,42000,0.21297000348567963
1696386155.9844394,42250,0.2198600023984909
1696386399.6243165,42500,0.21371999382972717
1696386636.631,42750,0.2268500030040741
1696386878.1249967,43000,0.21748000383377075
1696387124.9564745,43250,0.21897000074386597
1696387360.8901224,43500,0.21241000294685364
1696387608.0380156,43750,0.21623000502586365
1696387860.0837681,44000,0.21995000541210175
1696388093.8571625,44250,0.21581000089645386
1696388340.3633451,44500,0.228410005569458
1696389211.1575353,44750,0.21743999421596527
1696389465.2522964,45000,0.21894000470638275
1696389706.6263256,45250,0.21570000052452087
1696389949.0697346,45500,0.21825000643730164
1696390194.8398361,45750,0.21939000487327576
1696390435.3628335,46000,0.22056999802589417
1696390690.391013,46250,0.21940000355243683
1696390923.460433,46500,0.21748000383377075
1696391158.9355478,46750,0.21273000538349152
1696392219.6481783,47000,0.21696999669075012
1696392451.9207668,47250,0.22015999257564545
1696392688.7451751,47500,0.22075000405311584
1696392928.801548,47750,0.22154000401496887
1696393164.4249978,48000,0.2184399962425232
1696393403.4336286,48250,0.21577000617980957
1696393643.2183077,48500,0.22088000178337097
1696393894.0508344,48750,0.21392999589443207
1696394133.0102448,49000,0.21433000266551971
1696395026.3902671,49250,0.20839999616146088
1696395266.5376108,49500,0.2196899950504303
1696395519.7838469,49750,0.22120000422000885
1696395770.6152859,50000,0.22376999258995056
1696396010.6565723,50250,0.21866999566555023
1696396266.0764613,50500,0.22081999480724335
1696396516.0245779,50750,0.21469999849796295
1696396757.3976555,51000,0.22075000405311584
1696397021.3700309,51250,0.2205599993467331
1696397255.8891852,51500,0.21952000260353088
1696397507.464091,51750,0.21723000705242157
1696397741.699278,52000,0.21660000085830688
1696397985.2391171,52250,0.22296999394893646
1696398228.319687,52500,0.21690000593662262
1696398483.3874614,52750,0.22202999889850616
1696398726.4641485,53000,0.22123999893665314
1696398975.3083193,53250,0.22084000706672668
1696399452.6676986,53500,0.22382000088691711
1696399681.7250376,53750,0.22461000084877014
1696399906.6707692,54000,0.21920999884605408
1696400212.5100844,54250,0.22000999748706818
1696400551.5317783,54500,0.22416000068187714
1696400789.0810797,54750,0.227400004863739
1696401029.9148586,55000,0.21981999278068542
1696401269.5523179,55250,0.22280000150203705
1696401504.4212105,55500,0.22752000391483307
1696401742.338378,55750,0.22098000347614288
1696401999.9740288,56000,0.22297999262809753
1696402240.9534347,56250,0.2223699986934662
1696402484.8872247,56500,0.22055000066757202
1696402728.6711862,56750,0.2274399995803833
1696402985.2021358,57000,0.22302000224590302
1696403554.9617646,57250,0.22255000472068787
1696403798.6715746,57500,0.22466999292373657
1696404054.3743453,57750,0.22606000304222107
1696404306.6813467,58000,0.22302000224590302
1696404580.1157641,58250,0.2263299971818924
1696404884.3517754,58500,0.22101999819278717
1696405595.4994674,58750,0.22199000418186188
1696405840.2911236,59000,0.22036999464035034
1696406078.4491417,59250,0.22187000513076782
1696406659.6689587,59500,0.2248699963092804
1696406912.3364668,59750,0.22292999923229218
1696407159.7614584,60000,0.22980999946594238
1696407402.6216807,60250,0.22383999824523926
1696407641.2156265,60500,0.22337999939918518
1696407891.7081742,60750,0.22200000286102295
1696408148.5880923,61000,0.22567999362945557
1696408397.377647,61250,0.2277899980545044
1696408641.0577354,61500,0.22585999965667725
1696409160.0803976,61750,0.23055000603199005
1696409387.618963,62000,0.22203999757766724
1696409617.9541183,62250,0.2195100039243698
1696410209.7178798,62500,0.22390000522136688
1696410471.537701,62750,0.2295999974012375
1696410720.6963391,63000,0.2248300015926361
1696410969.3624523,63250,0.22098000347614288
1696411706.9082596,63500,0.22654999792575836
1696411953.818979,63750,0.22522999346256256
1696412412.3654428,64000,0.22732999920845032
1696412653.188457,64250,0.22631999850273132
1696412892.818387,64500,0.2261199951171875
1696413134.9641616,64750,0.22644999623298645
1696413377.4076939,65000,0.22333000600337982
1696413614.7874746,65250,0.22408999502658844
1696413852.3340929,65500,0.22360999882221222
1696414089.8815541,65750,0.22529999911785126
1696414455.3670404,66000,0.22571000456809998
1696414703.4285889,66250,0.22530999779701233
1696414954.2393608,66500,0.22109000384807587
1696415206.0714927,66750,0.22316999733448029
1696415446.7235575,67000,0.22553999722003937
1696415682.2445395,67250,0.22384999692440033
1696416644.5889966,67500,0.22585999965667725
1696416894.6424997,67750,0.22688999772071838
1696417143.3067207,68000,0.22359000146389008
1696417379.9576056,68250,0.2241699993610382
1696417625.9678984,68500,0.22176000475883484
1696417925.5101588,68750,0.23181000351905823
1696418161.7612038,69000,0.22448000311851501
1696418404.7551405,69250,0.22744999825954437
1696418641.207167,69500,0.22300000488758087
1696418895.598171,69750,0.22764000296592712
1696419144.494678,70000,0.22808000445365906
1696419393.206941,70250,0.22743000090122223
1696419642.1788301,70500,0.2243500053882599
1696419879.950996,70750,0.22226999700069427
1696420792.4804835,71000,0.22754999995231628
1696421042.8466542,71250,0.2230599969625473
1696421290.800627,71500,0.22537000477313995
1696421538.6679583,71750,0.22563999891281128
1696421784.8769476,72000,0.22401000559329987
1696423751.967708,72250,0.2263299971818924
1696424059.1594458,72500,0.22829000651836395
1696427106.02011,72750,0.22417999804019928
1696427688.4790947,73000,0.22709999978542328
1696428106.309753,73250,0.22800999879837036
1696428338.9001276,73500,0.22547000646591187
1696428574.8799984,73750,0.2240000069141388
1696428828.912944,74000,0.22644999623298645
1696429626.8146157,74250,0.22680999338626862
1696429863.7987354,74500,0.2248699963092804
1696430112.2829525,74750,0.2264699935913086
1696430342.880601,75000,0.22524000704288483
1696430581.8959904,75250,0.2256699949502945
1696430821.475029,75500,0.22620999813079834
1696431059.1087644,75750,0.22440999746322632
1696431307.763762,76000,0.2264000028371811
1696431554.994939,76250,0.22551000118255615
1696431805.3481388,76500,0.225040003657341
1696432049.8855636,76750,0.22488999366760254
1696432290.5708008,77000,0.22575999796390533
1696432523.5516443,77250,0.22673000395298004
1696432788.3794858,77500,0.2245599925518036
1696433357.2311277,77750,0.22634999454021454
1696433603.995779,78000,0.2260199934244156
1696433847.0978212,78250,0.225150004029274
1696434086.1199176,78500,0.226950004696846
1696434327.879909,78750,0.22744999825954437
1696434570.9365683,79000,0.226950004696846
1696434822.936279,79250,0.2278199940919876
1696435059.7210493,79500,0.22470000386238098
1696435303.3893924,79750,0.2276500016450882
1696435551.0487037,80000,0.22822000086307526
1696435785.5513167,80250,0.2243800014257431
1696436038.6456666,80500,0.22856999933719635
1696436289.080418,80750,0.2261500060558319
1696436534.9908502,81000,0.2265699952840805
1696436784.8976648,81250,0.22583000361919403
1696437024.5116484,81500,0.2270900011062622
1696437261.5930505,81750,0.22604000568389893
1696437566.73068,82000,0.22682000696659088
1696437811.0948877,82250,0.2278899997472763
1696438043.845304,82500,0.22718000411987305
1696438300.6235693,82750,0.22509999573230743
1696438562.4669547,83000,0.22630000114440918
1696438847.539557,83250,0.22457000613212585
1696439093.830188,83500,0.22849999368190765
1696439340.9719107,83750,0.22508999705314636
1696439592.2719228,84000,0.22815999388694763
1696439841.4005284,84250,0.22628000378608704
1696440086.9736288,84500,0.2282399982213974
1696441844.4615197,84750,0.22660000622272491
1696442091.180738,85000,0.2274799942970276
1696442328.7405326,85250,0.22944000363349915
1696442577.1951108,85500,0.2272000014781952
1696442818.429929,85750,0.22493000328540802
1696443068.3713818,86000,0.22708000242710114
1696443306.9870815,86250,0.23021000623703003
1696443556.6816537,86500,0.2269899994134903
1696443794.6724575,86750,0.22618000209331512
1696444044.970858,87000,0.22540000081062317
1696444289.0153937,87250,0.2278199940919876
1696444536.5817933,87500,0.22506999969482422
1696444795.7268322,87750,0.2258799970149994
1696445054.701416,88000,0.22871999442577362
1696445299.458927,88250,0.2290000021457672
1696445531.3981488,88500,0.22856999933719635
1696445772.5719924,88750,0.22583000361919403
1696446017.2763064,89000,0.2260199934244156
1696446251.7343023,89250,0.22857999801635742
1696446490.0070508,89500,0.22708000242710114
1696446740.5990856,89750,0.22721000015735626
1696446976.8676107,90000,0.22812999784946442
1696447228.1668262,90250,0.22718000411987305
1696447470.6343744,90500,0.22739000618457794
1696447729.88668,90750,0.22710999846458435
1696447970.5244496,91000,0.22812999784946442
1696448219.1276743,91250,0.22744999825954437
1696448463.4564729,91500,0.22710999846458435
1696448716.4963305,91750,0.22723999619483948
1696448959.6257784,92000,0.22801999747753143
1696449190.7400863,92250,0.2266400009393692
1696449621.415077,92500,0.2273699939250946
1696449868.6920354,92750,0.22645999491214752
1696450110.618028,93000,0.22815999388694763
1696450349.656961,93250,0.2270199954509735
1696450603.2859845,93500,0.22915999591350555
1696450848.7462397,93750,0.22739000618457794
1696451081.9942203,94000,0.2275400012731552
1696451545.1364872,94250,0.2266799956560135
1696451807.7579699,94500,0.22795000672340393
1696452046.3222437,94750,0.22723999619483948
1696452783.0023944,95000,0.2261199951171875
1696453015.843537,95250,0.2285500019788742
1696453256.1781437,95500,0.22616000473499298
1696453493.4609406,95750,0.22688999772071838
1696453727.4555473,96000,0.2285500019788742
1696453975.0494761,96250,0.22867999970912933
1696454223.4981067,96500,0.22857999801635742
1696454466.9144764,96750,0.22879000008106232
1696454710.2476578,97000,0.2278899997472763
1696454961.9486558,97250,0.22946999967098236
1696455210.330116,97500,0.22682000696659088
1696455448.958578,97750,0.2285500019788742
1696455688.1113641,98000,0.22809000313282013
1696455928.1786702,98250,0.22891999781131744
1696456189.5304513,98500,0.22856999933719635
1696456437.2936683,98750,0.22788000106811523
1696456690.2293446,99000,0.22930000722408295
1696458197.5709486,99250,0.23013000190258026
1696458430.233607,99500,0.22924000024795532
1696458665.9628632,99750,0.22854000329971313
1696458900.7122774,100000,0.2271600067615509
1696459185.7484527,100250,0.2277200073003769
1696459427.2422714,100500,0.22829000651836395
1696459659.6806788,100750,0.22782999277114868
1696459913.811873,101000,0.22889000177383423
1696460151.8662453,101250,0.2292100042104721
1696460405.579578,101500,0.22923000156879425
1696460647.8274174,101750,0.22922000288963318
1696460976.28273,102000,0.22833000123500824


==> figure/amt/mfm_report/TRIOS/run-Mel_URMP_BCE_MFM_m_models-tag-TRIOS_mpe_f1-score.csv <==
Wall time,Step,Value
1696329123.6900191,250,0.0
1696330020.8288646,500,0.0
1696331413.3212976,750,0.0
1696332423.016409,1000,0.010529999621212482
1696335090.523965,1250,0.1469999998807907
1696338034.197953,1500,0.1941000074148178
1696339187.846847,1750,0.23645000159740448
1696343118.0465913,2000,0.26629000902175903
1696344356.1613753,2250,0.27875998616218567
1696345668.4696777,2500,0.29280000925064087
1696346590.8091955,2750,0.30375999212265015
1696347544.9226336,3000,0.31536999344825745
1696348505.9546995,3250,0.3073199987411499
1696349595.7668593,3500,0.3213900029659271
1696350592.1268692,3750,0.3249399960041046
1696351574.1971257,4000,0.3470599949359894
1696352587.4837782,4250,0.3389100134372711
1696354139.0943751,4500,0.33313998579978943
1696356407.3366868,4750,0.34398001432418823
1696357373.8043303,5000,0.35909000039100647
1696358479.0667994,5250,0.3591200113296509
1696360911.554003,5500,0.34988999366760254
1696362529.5424569,5750,0.3539699912071228
1696366726.2544293,6000,0.3601599931716919
1696369060.6888425,6250,0.36146000027656555
1696370026.6467273,6500,0.3796600103378296
1696370968.920888,6750,0.3666599988937378
1696371993.172302,7000,0.3761799931526184
1696372983.4872,7250,0.37803998589515686
1696374003.1937163,7500,0.3668699860572815
1696374918.7042172,7750,0.3690299987792969
1696375830.2896223,8000,0.3676599860191345
1696376782.3079627,8250,0.37634000182151794
1696377799.0194526,8500,0.3781999945640564
1696378725.7013726,8750,0.38550999760627747
1696379585.162228,9000,0.37762001156806946
1696380566.6190698,9250,0.3717600107192993
1696381527.656143,9500,0.38286998867988586
1696382440.415196,9750,0.3856799900531769
1696383296.022739,10000,0.38218000531196594
1696384249.3647504,10250,0.3871299922466278
1696385212.605526,10500,0.39403000473976135
1696386157.7405207,10750,0.38429000973701477
1696387096.4635823,11000,0.40272998809814453
1696388020.2857497,11250,0.40035000443458557
1696389619.886014,11500,0.4054099917411804
1696390538.5151844,11750,0.39715999364852905
1696392126.6008048,12000,0.3946700096130371
1696393065.6480772,12250,0.40713000297546387
1696394870.8865776,12500,0.4045099914073944
1696395761.9357505,12750,0.39778000116348267
1696396617.5227895,13000,0.4002099931240082
1696397629.786631,13250,0.3990499973297119
1696398524.023835,13500,0.3924500048160553
1696400009.288889,13750,0.3979400098323822
1696401149.521687,14000,0.4063299894332886
1696402061.7151127,14250,0.41113001108169556
1696403043.5966754,14500,0.4070500135421753
1696404390.9315877,14750,0.4072200059890747
1696405877.0245652,15000,0.40713998675346375
1696407196.4519637,15250,0.4096199870109558
1696408088.2683043,15500,0.39952999353408813
1696409576.9738154,15750,0.4017699956893921
1696410837.8364654,16000,0.4013899862766266
1696412401.6230278,16250,0.40887001156806946
1696413376.5362873,16500,0.41165000200271606
1696414440.053977,16750,0.41242000460624695
1696415397.541628,17000,0.4035800099372864
1696417048.4422095,17250,0.41133999824523926
1696418019.7636724,17500,0.40130001306533813
1696418945.1145494,17750,0.4114300012588501
1696419921.5975175,18000,0.4131999909877777
1696421536.5307868,18250,0.4058000147342682
1696427727.6733134,18500,0.40898001194000244
1696428771.5254455,18750,0.4056200087070465
1696430242.7954736,19000,0.4036799967288971
1696431342.3466613,19250,0.4075999855995178
1696432330.3094423,19500,0.41273000836372375
1696433648.1659267,19750,0.40242999792099
1696434651.3653378,20000,0.4111500084400177
1696435559.2909186,20250,0.4154199957847595
1696436628.257061,20500,0.4082599878311157
1696437695.5223486,20750,0.41284000873565674
1696438642.7554228,21000,0.4173400104045868
1696439675.682312,21250,0.4137499928474426
1696442078.717304,21500,0.41255998611450195
1696443127.535336,21750,0.4069800078868866
1696444026.9326284,22000,0.40459999442100525
1696444949.9393108,22250,0.4036799967288971
1696445910.9341133,22500,0.41262000799179077
1696446856.4216788,22750,0.4122599959373474
1696447812.5676408,23000,0.4056999981403351
1696448753.6210446,23250,0.41113999485969543
1696449855.693666,23500,0.41324999928474426
1696450810.9612749,23750,0.4100100100040436
1696451941.941128,24000,0.41023001074790955
1696453364.7387767,24250,0.40884000062942505
1696454285.7798295,24500,0.41791999340057373
1696455303.9886642,24750,0.4081999957561493
1696456229.1747735,25000,0.4110899865627289
1696458391.6876917,25250,0.4105699956417084
1696459368.7288122,25500,0.4053399860858917
1696460298.7851028,25750,0.4127500057220459
1696465463.9311278,26000,0.41106000542640686
1696466412.7946844,26250,0.41258999705314636
1696469129.8728812,26500,0.4166400134563446
1696470005.761088,26750,0.4167799949645996
1696472622.584664,27000,0.4133799970149994
1696473630.7490654,27250,0.4095900058746338
1696474476.7593195,27500,0.42173999547958374
1696475334.6446,27750,0.4060100018978119
1696476175.6807103,28000,0.41269999742507935
1696477338.4050648,28250,0.41710999608039856
1696478874.2373633,28500,0.41714000701904297
1696480223.7753973,28750,0.4050700068473816
1696481083.7109523,29000,0.40700000524520874
1696482043.8794725,29250,0.41749000549316406
1696482940.6195168,29500,0.4105199873447418
1696483834.7761266,29750,0.4211899936199188
1696484683.3961549,30000,0.4140099883079529
1696485558.659077,30250,0.41260001063346863
1696487206.754751,30500,0.4149399995803833
1696488102.8354766,30750,0.4110099971294403
1696488965.081683,31000,0.41269999742507935
1696489851.6925728,31250,0.41137000918388367
1696490714.7525845,31500,0.4115000069141388
1696491669.504446,31750,0.41284000873565674
1696492641.457531,32000,0.412200003862381
1696493525.092681,32250,0.4098599851131439
1696494380.700579,32500,0.4106299877166748
1696495190.4002178,32750,0.4104900062084198
1696496051.9721825,33000,0.41238999366760254
1696497035.24034,33250,0.4088500142097473
1696497953.496913,33500,0.4145300090312958
1696498815.3127935,33750,0.4076099991798401
1696499714.9627457,34000,0.40775999426841736
1696500600.6743069,34250,0.41347000002861023
1696501461.0129585,34500,0.40349000692367554
1696502657.2269607,34750,0.41130000352859497
1696503614.6395247,35000,0.4107699990272522
1696505229.6940632,35250,0.41554000973701477
1696506612.835792,35500,0.41464000940322876
1696507512.4529276,35750,0.41422000527381897
1696509681.226944,36000,0.4086199998855591
1696510780.188093,36250,0.40696999430656433
1696511643.6933177,36500,0.40902000665664673
1696512574.024831,36750,0.4109799861907959
1696513391.8409753,37000,0.40676000714302063
1696514268.104029,37250,0.4085499942302704
1696515481.860066,37500,0.4074999988079071
1696516421.879462,37750,0.4153900146484375
1696517396.2544,38000,0.41315001249313354
1696518244.5696096,38250,0.41356998682022095
1696519123.5538106,38500,0.4086099863052368
1696520004.1970417,38750,0.4144099950790405
1696520918.0619934,39000,0.41451001167297363
1696521831.895057,39250,0.40900999307632446
1696522717.5427635,39500,0.41242000460624695
1696524759.74656,39750,0.4124700129032135
1696525732.262506,40000,0.418179988861084
1696527963.3402653,40250,0.41203001141548157
1696532253.193984,40500,0.41356000304222107
1696538443.8528783,40750,0.40630999207496643


==> figure/amt/mfm_report/TRIOS/run-Mel_URMP_BCE_MFM_t+m_models-tag-TRIOS_mpe_f1-score.csv <==
Wall time,Step,Value
1696331411.8873587,250,0.01209999993443489
1696332434.3919446,500,0.0026000000070780516
1696334477.9479797,750,0.00039999998989515007
1696336962.5498662,1000,0.07319000363349915
1696338593.0787766,1250,0.17440000176429749
1696341447.7479885,1500,0.20788000524044037
1696343614.1582725,1750,0.24265000224113464
1696344811.082989,2000,0.2301499992609024
1696345690.3649354,2250,0.2707200050354004
1696346622.9435697,2500,0.268669992685318
1696347551.0008466,2750,0.28714001178741455
1696348509.8944921,3000,0.2728300094604492
1696349598.4618711,3250,0.29666998982429504
1696350577.143981,3500,0.29565998911857605
1696351547.6457717,3750,0.3077400028705597
1696352551.1322138,4000,0.29267001152038574
1696354071.0132246,4250,0.31593000888824463
1696355642.4174855,4500,0.322519987821579
1696357355.0757866,4750,0.31821000576019287
1696358472.0524733,5000,0.3125300109386444
1696359903.86189,5250,0.32256999611854553
1696361581.1941853,5500,0.314300000667572
1696363451.9158025,5750,0.3239299952983856
1696367056.9423594,6000,0.335750013589859
1696369255.7658577,6250,0.33535999059677124
1696370198.3362565,6500,0.3397600054740906
1696371086.2415679,6750,0.3174700140953064
1696372002.5543995,7000,0.34286001324653625
1696372999.699872,7250,0.350490003824234
1696373946.5899255,7500,0.3491699993610382
1696374888.22408,7750,0.3477500081062317
1696375830.3938196,8000,0.37880000472068787
1696376793.151752,8250,0.3586600124835968
1696377796.5677536,8500,0.35172998905181885
1696378733.533839,8750,0.33858999609947205
1696379601.816968,9000,0.365229994058609
1696380567.4039783,9250,0.34992000460624695
1696381507.2234793,9500,0.3570899963378906
1696382441.6433332,9750,0.35607999563217163
1696383296.470143,10000,0.35943999886512756
1696384261.0777013,10250,0.3694100081920624
1696385190.8521965,10500,0.3639500141143799
1696386151.5972326,10750,0.3763200044631958
1696387106.5314777,11000,0.3795199990272522
1696388023.0295582,11250,0.37257999181747437
1696389640.5420775,11500,0.36792999505996704
1696390538.974241,11750,0.3796299993991852
1696392044.1308098,12000,0.380950003862381
1696393042.135534,12250,0.3939000070095062
1696394110.598232,12500,0.3895399868488312
1696395745.4539666,12750,0.38451001048088074
1696396612.668806,13000,0.3809700012207031
1696397585.63593,13250,0.3830299973487854
1696398541.630022,13500,0.38896000385284424
1696399944.2895806,13750,0.37617000937461853
1696401116.6203718,14000,0.38405001163482666
1696402065.0252898,14250,0.38526999950408936
1696403043.5067494,14500,0.3932400047779083
1696404333.269341,14750,0.3768500089645386
1696405832.6055572,15000,0.38370999693870544
1696407147.682112,15250,0.3922800123691559
1696408054.8189025,15500,0.3984600007534027
1696409357.1442506,15750,0.387690007686615
1696410766.649282,16000,0.39642998576164246
1696412450.6845741,16250,0.39441999793052673
1696413379.2196765,16500,0.3897800147533417
1696414351.5127745,16750,0.38616999983787537
1696415399.2292325,17000,0.3863300085067749
1696417016.0312397,17250,0.39068999886512756
1696417986.0625205,17500,0.37929999828338623
1696418913.7575183,17750,0.38971999287605286
1696419879.2240868,18000,0.3888700008392334
1696421544.7457128,18250,0.3940899968147278
1696427289.4764578,18500,0.3855299949645996
1696428733.1032598,18750,0.3838599920272827
1696430236.1396046,19000,0.3820599913597107
1696431284.840032,19250,0.3824799954891205
1696432265.3832135,19500,0.3824400007724762
1696433624.841572,19750,0.38425999879837036
1696434617.274312,20000,0.3822900056838989
1696435600.879834,20250,0.38760000467300415
1696436632.5876744,20500,0.3861199915409088
1696437703.0932553,20750,0.38672998547554016
1696438631.434433,21000,0.3861199915409088
1696439677.7047603,21250,0.38517001271247864
1696442105.5450222,21500,0.39041000604629517
1696443083.1983173,21750,0.3817499876022339
1696444030.7213407,22000,0.3764300048351288
1696444953.6618612,22250,0.38078999519348145
1696445895.0279162,22500,0.37755000591278076
1696446832.0447516,22750,0.381879985332489
1696447784.3947988,23000,0.3919200003147125
1696448715.7598925,23250,0.3799799978733063
1696449891.8693402,23500,0.38058000802993774
1696450845.4260116,23750,0.38736000657081604
1696451955.236595,24000,0.3826900124549866
1696453373.570825,24250,0.38554999232292175
1696454298.2162287,24500,0.38655999302864075
1696455268.4059577,24750,0.38993000984191895
1696456245.6948702,25000,0.38137000799179077
1696457874.920307,25250,0.3890100121498108
1696459382.9188852,25500,0.39879998564720154
1696460320.1199172,25750,0.3914400041103363
1696465474.5457618,26000,0.38947001099586487
1696466440.508355,26250,0.4031899869441986
1696467687.5781054,26500,0.3913399875164032
1696469989.5042887,26750,0.3948400020599365
1696472613.552334,27000,0.38870999217033386
1696473582.172114,27250,0.3882400095462799
1696474468.892167,27500,0.3970800042152405
1696475314.8381515,27750,0.39013999700546265
1696476149.8221781,28000,0.3904699981212616
1696477350.1705031,28250,0.392300009727478
1696478843.169979,28500,0.40241000056266785
1696480096.9180887,28750,0.3957599997520447
1696481082.1661472,29000,0.3873000144958496
1696482052.1375492,29250,0.3946700096130371
1696482942.342816,29500,0.3868499994277954
1696483841.312724,29750,0.40195000171661377
1696484678.3488386,30000,0.3962000012397766
1696485568.6004908,30250,0.4010399878025055
1696487240.0587058,30500,0.3901999890804291
1696488110.7546842,30750,0.39653000235557556
1696488960.1874754,31000,0.39010998606681824
1696489840.4274116,31250,0.38495999574661255
1696490763.3290298,31500,0.3888700008392334
1696491726.2156923,31750,0.3908199965953827
1696492709.736819,32000,0.3880299925804138
1696493537.3890111,32250,0.4030799865722656
1696494367.9971023,32500,0.3946300148963928
1696495188.8289068,32750,0.3945100009441376
1696496057.5024188,33000,0.39149001240730286
1696496995.7829876,33250,0.39963001012802124
1696497924.9509983,33500,0.3877499997615814
1696498823.7425456,33750,0.388619989156723
1696499713.4775577,34000,0.3867500126361847
1696500660.0429683,34250,0.391400009393692
1696501475.117159,34500,0.3940800130367279
1696502651.6057858,34750,0.386819988489151
1696503620.2878559,35000,0.3930400013923645
1696505204.6183877,35250,0.3972800076007843
1696506586.2549284,35500,0.3824099898338318
1696507461.7127874,35750,0.39458999037742615
1696508508.7865353,36000,0.39219000935554504
1696510738.2048442,36250,0.3899399936199188
1696511648.1005187,36500,0.3914099931716919
1696512562.923521,36750,0.39024001359939575
1696513405.4713736,37000,0.3883900046348572
1696514270.0629294,37250,0.38339999318122864
1696515518.8795464,37500,0.39528000354766846
1696516417.9428277,37750,0.39169999957084656
1696517400.032459,38000,0.3903000056743622
1696518247.6751602,38250,0.3871999979019165
1696519154.4426641,38500,0.3846000134944916
1696520035.0546386,38750,0.38288000226020813
1696520906.173148,39000,0.3861500024795532
1696521832.7898176,39250,0.386029988527298
1696522699.3930726,39500,0.3832400143146515
1696524746.0805857,39750,0.3846200108528137
1696525734.9722662,40000,0.38242998719215393
1696527319.429969,40250,0.3810200095176697
1696532219.7766619,40500,0.3818100094795227
1696535791.0142014,40750,0.3918899893760681
1696548561.8754323,41000,0.3896099925041199


==> figure/amt/mfm_report/TRIOS/run-Mel_URMP_BCE_MFM_t_models-tag-TRIOS_mpe_f1-score.csv <==
Wall time,Step,Value
1696328493.6019995,250,0.0356299988925457
1696328871.119775,500,0.011730000376701355
1696329231.0778024,750,0.0001900000061141327
1696329582.3119845,1000,0.041179999709129333
1696329985.5944116,1250,0.11901000142097473
1696330804.7265534,1500,0.16214999556541443
1696331227.7179904,1750,0.19243000447750092
1696331590.2660234,2000,0.2162099927663803
1696332021.420959,2250,0.23583999276161194
1696332420.584731,2500,0.22473999857902527
1696332855.2902086,2750,0.2518100142478943
1696333318.313551,3000,0.251120001077652
1696335377.9244184,3250,0.25314000248908997
1696336171.6571236,3500,0.2605400085449219
1696337005.6645753,3750,0.265720009803772
1696337389.9778116,4000,0.27167001366615295
1696338322.5574014,4250,0.28398001194000244
1696338848.5422254,4500,0.29833999276161194
1696339268.8102312,4750,0.2912600040435791
1696340908.2048712,5000,0.2964699864387512
1696342445.2661777,5250,0.2930000126361847
1696342867.2607884,5500,0.2998200058937073
1696343471.9854286,5750,0.29401999711990356
1696343997.5364993,6000,0.3086700141429901
1696344403.7054865,6250,0.3082500100135803
1696345105.649134,6500,0.31553998589515686
1696345530.337309,6750,0.3374199867248535
1696345885.3432114,7000,0.3113900125026703
1696346288.8925276,7250,0.31863999366760254
1696346669.8585987,7500,0.3257800042629242
1696347043.758578,7750,0.3133699893951416
1696347461.9237232,8000,0.32886001467704773
1696347812.0493317,8250,0.33092001080513
1696348206.894755,8500,0.3175800144672394
1696348573.5986173,8750,0.3326700031757355
1696349130.8500323,9000,0.33529001474380493
1696349526.4980052,9250,0.333189994096756
1696349889.0617132,9500,0.3295400142669678
1696350352.6948612,9750,0.3501099944114685
1696350725.492312,10000,0.3353300094604492
1696351132.7908504,10250,0.3354099988937378
1696351505.9971848,10500,0.3340800106525421
1696351879.6126206,10750,0.33814001083374023
1696352279.9781697,11000,0.35311999917030334
1696352643.4116178,11250,0.3532699942588806
1696353563.1910827,11500,0.34022000432014465
1696353952.895292,11750,0.35060998797416687
1696354302.3849568,12000,0.34747999906539917
1696355132.187035,12250,0.34894999861717224
1696356296.1713173,12500,0.3610999882221222
1696356661.9737654,12750,0.34101998805999756
1696357028.7067935,13000,0.3430599868297577
1696357397.3406863,13250,0.34303998947143555
1696357824.5388277,13500,0.36574000120162964
1696358229.8204925,13750,0.34150001406669617
1696358595.3966029,14000,0.36230000853538513
1696359386.3894804,14250,0.3749699890613556
1696360071.4676955,14500,0.34898999333381653
1696360927.9976351,14750,0.36410000920295715
1696361309.5862696,15000,0.36750999093055725
1696361709.6661494,15250,0.37035998702049255
1696362683.617632,15500,0.36921000480651855
1696363075.2909343,15750,0.35962000489234924
1696364086.8396668,16000,0.3543800115585327
1696366921.626749,16250,0.3637099862098694
1696368557.5062625,16500,0.3607800006866455
1696368967.5365012,16750,0.36076998710632324
1696369336.4343495,17000,0.37310001254081726
1696369745.1767817,17250,0.3613100051879883
1696370135.4337406,17500,0.35958001017570496
1696370505.6597977,17750,0.37376001477241516
1696370901.6013198,18000,0.3827100098133087
1696371249.8395627,18250,0.361409991979599
1696371649.3771348,18500,0.36618998646736145
1696372027.6345515,18750,0.3798399865627289
1696372391.587687,19000,0.37286001443862915
1696372799.3848975,19250,0.35679998993873596
1696373150.52089,19500,0.3658199906349182
1696373552.5408874,19750,0.3660399913787842
1696373930.6815805,20000,0.3634899854660034
1696374284.5365222,20250,0.3651899993419647
1696374674.6400342,20500,0.3679400086402893
1696375026.9563227,20750,0.3757300078868866
1696375415.1367617,21000,0.3799000084400177
1696375791.1584544,21250,0.38262999057769775
1696376153.7367036,21500,0.36142000555992126
1696376578.1814215,21750,0.3678399920463562
1696376932.605618,22000,0.3751800060272217
1696377399.7749786,22250,0.370059996843338
1696377780.7512517,22500,0.3562299907207489
1696378145.0944839,22750,0.37544000148773193
1696378547.7343922,23000,0.35982999205589294
1696378905.2592716,23250,0.3665100038051605
1696379288.3939404,23500,0.36445000767707825
1696379653.4781113,23750,0.3701399862766266
1696380057.5914714,24000,0.3743799924850464
1696380472.7249336,24250,0.3724600076675415
1696380825.939551,24500,0.3575200140476227
1696381225.020746,24750,0.363429993391037
1696381590.2954922,25000,0.3791399896144867
1696381971.5444398,25250,0.36699000000953674
1696382359.3147173,25500,0.37081000208854675
1696382715.3683321,25750,0.37307000160217285
1696383109.9892185,26000,0.37490999698638916
1696383458.4365594,26250,0.3708299994468689
1696383849.5838132,26500,0.3713800013065338
1696384218.166432,26750,0.3736000061035156
1696384600.7867458,27000,0.3666200041770935
1696385008.5086756,27250,0.3619300127029419
1696385356.3019915,27500,0.37411999702453613
1696385766.9193,27750,0.3747299909591675
1696386141.3858354,28000,0.3720400035381317
1696386538.7576373,28250,0.361299991607666
1696386927.205706,28500,0.37143999338150024
1696387284.9340565,28750,0.3623499870300293
1696387682.3666296,29000,0.38683998584747314
1696388050.7674472,29250,0.36531001329421997
1696388431.7946475,29500,0.3697099983692169
1696389498.329989,29750,0.378030002117157
1696389848.8848016,30000,0.37209999561309814
1696390247.6637707,30250,0.35864999890327454
1696390606.4355285,30500,0.3663899898529053
1696390987.6884792,30750,0.3568100035190582
1696391398.9940643,31000,0.37369000911712646
1696392082.0337574,31250,0.3678100109100342
1696392436.5473032,31500,0.3680199980735779
1696392802.9382873,31750,0.36362001299858093
1696393164.8325875,32000,0.3607200086116791
1696393659.1303737,32250,0.37042999267578125
1696394045.3663006,32500,0.3689199984073639
1696395154.918814,32750,0.3683899939060211
1696395542.4741437,33000,0.3657200038433075
1696395911.7878528,33250,0.3837299942970276
1696396298.5042346,33500,0.3739300072193146
1696396674.3304524,33750,0.3659000098705292
1696397045.4380739,34000,0.3653999865055084
1696397435.2799892,34250,0.36754000186920166
1696397791.6692028,34500,0.36528998613357544
1696398161.9559207,34750,0.3713400065898895
1696398549.4177928,35000,0.37143000960350037
1696398925.1264856,35250,0.3832100033760071
1696400212.1199489,35500,0.37786999344825745
1696400706.1558027,35750,0.3799999952316284
1696401081.595492,36000,0.3698599934577942
1696401473.420233,36250,0.36594998836517334
1696401857.8592803,36500,0.3754099905490875
1696402220.9794757,36750,0.3569500148296356
1696402599.838165,37000,0.3665800094604492
1696402982.8484259,37250,0.3767400085926056
1696403397.7176156,37500,0.37856000661849976
1696403896.7107983,37750,0.36882999539375305
1696404336.750419,38000,0.3718999922275543
1696404730.8310905,38250,0.3722800016403198
1696405664.8347256,38500,0.37577998638153076
1696406028.5614462,38750,0.38234999775886536
1696406746.2373378,39000,0.3644599914550781
1696407132.9289303,39250,0.37303000688552856
1696407482.2510817,39500,0.36570999026298523
1696407863.7810757,39750,0.3737500011920929
1696408217.9003682,40000,0.3706600069999695
1696408610.7827573,40250,0.3709000051021576
1696409592.3505988,40500,0.37793999910354614
1696410372.9132006,40750,0.38040998578071594
1696410771.784686,41000,0.37070000171661377
1696411152.3948803,41250,0.3696199953556061
1696411868.536581,41500,0.3711400032043457
1696412441.0278707,41750,0.37577998638153076
1696412811.9538007,42000,0.3629699945449829
1696413202.943837,42250,0.37097999453544617
1696413555.9385884,42500,0.37299999594688416
1696413951.1331508,42750,0.37288999557495117
1696414323.0519948,43000,0.38457998633384705
1696414687.9940398,43250,0.37073999643325806
1696415092.1759846,43500,0.37443000078201294
1696415461.1399388,43750,0.38023999333381653
1696415847.2447178,44000,0.38440999388694763
1696416943.7097526,44250,0.37213999032974243
1696417314.1260855,44500,0.36910998821258545
1696417700.967076,44750,0.367110013961792
1696418104.4572308,45000,0.3709000051021576
1696418475.1066504,45250,0.37178000807762146
1696418845.5783849,45500,0.38185998797416687
1696419223.8408313,45750,0.3746599853038788
1696419610.548262,46000,0.37380000948905945
1696419978.0610833,46250,0.37165001034736633
1696421020.4509497,46500,0.3767099976539612
1696421425.5175927,46750,0.36792999505996704
1696421803.605981,47000,0.3765999972820282
1696424101.2885993,47250,0.3705900013446808
1696427787.928546,47500,0.37953001260757446
1696428370.4306428,47750,0.383789986371994
1696428775.0605838,48000,0.37466999888420105
1696429608.850848,48250,0.3730599880218506
1696430003.4067473,48500,0.38179999589920044
1696430399.477509,48750,0.39640000462532043
1696430901.6115034,49000,0.38853999972343445
1696431282.580349,49250,0.38317999243736267
1696431641.3784678,49500,0.3695699870586395
1696432028.6981149,49750,0.37832000851631165
1696432401.0882518,50000,0.37595999240875244
1696432783.391197,50250,0.3750300109386444
1696433554.147038,50500,0.37411001324653625
1696433923.2335584,50750,0.3796600103378296
1696434306.8903918,51000,0.37446001172065735
1696434675.7267356,51250,0.3776699900627136
1696435056.077121,51500,0.37272998690605164
1696435454.704667,51750,0.3760499954223633
1696435837.702441,52000,0.38082000613212585
1696436244.0493064,52250,0.37470000982284546
1696436618.5278244,52500,0.38982999324798584
1696437018.8064184,52750,0.384770005941391
1696437412.2686133,53000,0.37782999873161316
1696437866.5960734,53250,0.37893998622894287
1696438268.5964947,53500,0.3748199939727783
1696438637.4317968,53750,0.37894999980926514
1696439073.1279504,54000,0.3710300028324127
1696439486.499879,54250,0.36873000860214233
1696439837.7219837,54500,0.3794899880886078
1696440228.5023477,54750,0.374210000038147
1696442053.5383117,55000,0.3879599869251251
1696442434.4788404,55250,0.3866199851036072
1696442817.8211179,55500,0.37808001041412354
1696443177.6873882,55750,0.37608999013900757
1696443557.1113229,56000,0.37272000312805176
1696443933.4048917,56250,0.37411001324653625
1696444300.6455941,56500,0.3706800043582916
1696444671.478934,56750,0.3783800005912781
1696445045.0813005,57000,0.3778400123119354
1696445465.4761734,57250,0.37428000569343567
1696445843.367585,57500,0.3737899959087372
1696446206.607472,57750,0.3774299919605255
1696446587.5474722,58000,0.3811500072479248
1696446953.9480443,58250,0.37630999088287354
1696447349.0653212,58500,0.38054999709129333
1696447740.87506,58750,0.3840000033378601
1696448110.7436178,59000,0.36976000666618347
1696448495.0094938,59250,0.38631999492645264
1696448853.449761,59500,0.37902000546455383
1696449226.092138,59750,0.3752500116825104
1696449777.9524407,60000,0.37738001346588135
1696450165.8408506,60250,0.37373998761177063
1696450556.267654,60500,0.3765600025653839
1696450930.7409828,60750,0.37922000885009766
1696451311.1564856,61000,0.3751400113105774
1696451815.6270063,61250,0.3771899938583374
1696452182.0850246,61500,0.37163999676704407
1696453054.6450303,61750,0.37040001153945923
1696453418.1581342,62000,0.3711700141429901
1696453779.0526996,62250,0.3706600069999695
1696454174.7932858,62500,0.37487998604774475
1696454544.3640041,62750,0.3713200092315674
1696454923.304058,63000,0.3659200072288513
1696455300.9254165,63250,0.37174999713897705
1696455676.2810917,63500,0.37696000933647156
1696456065.5113652,63750,0.3671500086784363
1696456421.5941675,64000,0.37316998839378357
1696456819.3319314,64250,0.3737199902534485
1696458474.4554448,64500,0.3768399953842163
1696458856.4715483,64750,0.3707500100135803
1696459282.5302885,65000,0.3676399886608124
1696459640.5545754,65250,0.36678001284599304
1696460043.381504,65500,0.37123000621795654
1696460405.9768922,65750,0.37661001086235046
1696460885.0017586,66000,0.3665800094604492
1696465322.0126774,66250,0.367000013589859
1696465679.8484178,66500,0.3706600069999695
1696466080.628404,66750,0.37077000737190247
1696466446.0811777,67000,0.3701300024986267
1696466828.0669727,67250,0.3727099895477295
1696467202.9040453,67500,0.3713900148868561
1696467641.2369633,67750,0.37213000655174255
1696469408.2255762,68000,0.37582001090049744
1696469782.080034,68250,0.3709999918937683
1696470163.0105746,68500,0.36948999762535095
1696470532.3756506,68750,0.3728199899196625
1696472508.6119804,69000,0.36851999163627625
1696472886.1563299,69250,0.37123000621795654
1696473255.2356546,69500,0.3708899915218353
1696473625.0102935,69750,0.3726600110530853
1696473989.5026224,70000,0.3655500113964081
1696474363.8748949,70250,0.36590999364852905
1696474727.183496,70500,0.37132999300956726
1696475082.4264133,70750,0.3764599859714508
1696475453.5921314,71000,0.3728100061416626
1696475814.8642335,71250,0.3686699867248535
1696476192.1396918,71500,0.3741999864578247
1696476811.627893,71750,0.37084999680519104
1696477206.8357818,72000,0.36566999554634094
1696477568.4885888,72250,0.36713001132011414
1696478487.9468873,72500,0.37018001079559326
1696478871.5304782,72750,0.3761900067329407
1696479250.185162,73000,0.37077000737190247
1696479934.4507444,73250,0.3785099983215332
1696480343.3150144,73500,0.36792001128196716
1696480695.118998,73750,0.3700000047683716
1696481086.7894118,74000,0.3706600069999695
1696481466.8885565,74250,0.3756200075149536
1696481886.779056,74500,0.3754900097846985
1696482250.9487462,74750,0.3645299971103668
1696482638.1357408,75000,0.3710399866104126
1696483005.4570103,75250,0.36511000990867615
1696483368.4196546,75500,0.36546000838279724
1696483757.894751,75750,0.36994999647140503
1696484121.4660156,76000,0.3743700087070465
1696484511.611806,76250,0.36605000495910645
1696484875.1496012,76500,0.3719500005245209
1696485251.7490575,76750,0.37968000769615173
1696485618.7940288,77000,0.36375999450683594
1696485982.2061155,77250,0.36844000220298767
1696486396.9747586,77500,0.37196001410484314
1696487560.6665962,77750,0.3737199902534485
1696487940.364938,78000,0.36869001388549805
1696488304.419021,78250,0.3741300106048584
1696488670.0717015,78500,0.37342000007629395
1696489040.8827865,78750,0.3655799925327301
1696489415.589565,79000,0.37330999970436096
1696489799.861565,79250,0.37185001373291016
1696490181.6614094,79500,0.3716900050640106
1696490590.8943183,79750,0.3640500009059906
1696490964.1592984,80000,0.3646399974822998
1696491362.1274483,80250,0.3707199990749359
1696491728.2995448,80500,0.366239994764328
1696492124.631151,80750,0.3675200045108795
1696492541.1624367,81000,0.3695800006389618
1696492900.4205265,81250,0.3687500059604645
1696493292.5830677,81500,0.3748300075531006
1696493649.3815546,81750,0.37206000089645386
1696494018.1300285,82000,0.3684700131416321
1696494386.9577613,82250,0.3689500093460083
1696494737.7689698,82500,0.3693299889564514
1696495109.340776,82750,0.36991000175476074
1696495490.4393334,83000,0.3682900071144104
1696495861.3257093,83250,0.3751400113105774
1696496223.1143208,83500,0.3686099946498871
1696496593.3023994,83750,0.37665000557899475
1696496977.134867,84000,0.3699899911880493
1696497362.6189659,84250,0.37237998843193054
1696497749.5752068,84500,0.3687100112438202
1696498102.862427,84750,0.36660999059677124
1696498455.5276968,85000,0.3681899905204773
1696498836.1993997,85250,0.3688899874687195
1696499249.0828488,85500,0.36625999212265015
1696499650.232934,85750,0.3656199872493744
1696500023.7937617,86000,0.3695099949836731
1696500432.8208718,86250,0.37362000346183777
1696500788.88633,86500,0.3684700131416321
1696501152.4165893,86750,0.36963000893592834
1696501515.3797734,87000,0.3638800084590912
1696501896.8612242,87250,0.36539000272750854
1696502281.0795639,87500,0.36882999539375305
1696503040.8513715,87750,0.3715600073337555
1696503433.5549328,88000,0.37119999527931213
1696503796.5563202,88250,0.3652400076389313
1696504897.2943244,88500,0.3682500123977661
1696505260.7602947,88750,0.3702999949455261
1696505638.0102475,89000,0.3674199879169464
1696506467.0964909,89250,0.3672800064086914
1696506826.1020877,89500,0.3600600063800812
1696507206.0721972,89750,0.36827000975608826
1696507565.2865624,90000,0.3773699998855591
1696507968.6495233,90250,0.371069997549057
1696508373.3879724,90500,0.3716900050640106
1696510071.644612,90750,0.362060010433197
1696510501.016903,91000,0.3704400062561035
1696510871.9905221,91250,0.3655700087547302
1696511229.0137236,91500,0.36726000905036926
1696511599.2626812,91750,0.36886000633239746
1696511996.118105,92000,0.3666599988937378
1696512380.3826425,92250,0.36524999141693115
1696512740.7348921,92500,0.3693700134754181
1696513095.483664,92750,0.3668400049209595
1696513456.6384845,93000,0.370169997215271
1696513831.9148607,93250,0.3640500009059906
1696514213.7267592,93500,0.3708600103855133
1696514618.7693117,93750,0.3672100007534027
1696515031.6279962,94000,0.3629100024700165
1696515716.1634343,94250,0.365090012550354
1696516109.6814938,94500,0.36528998613357544
1696516473.6798925,94750,0.36928999423980713
1696516881.382835,95000,0.36388999223709106
1696517264.2654462,95250,0.3672100007534027
1696517636.128399,95500,0.3693599998950958
1696518009.3322928,95750,0.3628300130367279
1696518367.3360398,96000,0.36882999539375305
1696518777.5996816,96250,0.36774998903274536
1696519142.475117,96500,0.3616800010204315
1696519539.2502294,96750,0.3668400049209595
1696519937.501396,97000,0.3635900020599365
1696520298.8124874,97250,0.36792999505996704
1696520690.802936,97500,0.36733999848365784
1696521038.8855462,97750,0.3665100038051605
1696521418.042795,98000,0.36761999130249023
1696521795.5515912,98250,0.3709700107574463
1696522172.7823622,98500,0.3708899915218353
1696522557.3122845,98750,0.3718700110912323
1696522907.4499924,99000,0.37171000242233276
1696523955.4679844,99250,0.36844998598098755
1696524750.7502177,99500,0.36552000045776367
1696525170.9569871,99750,0.36542999744415283
1696525556.6036928,100000,0.3646399974822998
1696525927.7209451,100250,0.3651599884033203
1696526319.092435,100500,0.3648500144481659
1696527100.4997861,100750,0.3670800030231476
1696528534.6882691,101000,0.3633599877357483
1696531974.0322134,101250,0.36098000407218933
1696532360.3027494,101500,0.3608500063419342
1696534352.3763418,101750,0.35920000076293945
1696534779.428953,102000,0.37165001034736633
1696537713.9609692,102250,0.3672400116920471
1696543779.1971252,102500,0.3601999878883362


==> figure/amt/mfm_report/TRIOS/run-Mel_URMP_BCE_base_models-tag-TRIOS_mpe_f1-score.csv <==
Wall time,Step,Value
1696329733.6865377,250,0.0
1696329973.7920048,500,0.0
1696330206.819186,750,0.0
1696330797.194497,1000,0.0
1696331032.746707,1250,0.0
1696331280.110205,1500,0.0
1696331518.2685437,1750,0.0
1696331759.431118,2000,0.0
1696332002.3923535,2250,0.0
1696332259.675373,2500,0.0
1696332504.1820176,2750,0.00011000000085914508
1696332762.2268553,3000,0.0033599999733269215
1696333002.4644585,3250,0.009809999726712704
1696333261.5904167,3500,0.01840999908745289
1696335063.7847776,3750,0.02677999995648861
1696335917.1008604,4000,0.03393999859690666
1696336166.1296124,4250,0.037050001323223114
1696336814.15259,4500,0.04242999851703644
1696337041.215516,4750,0.05480999872088432
1696337284.032351,5000,0.06581000238656998
1696338136.5199752,5250,0.06328000128269196
1696338381.5198932,5500,0.07242999970912933
1696338626.6967242,5750,0.08150999993085861
1696338939.8956764,6000,0.09645000100135803
1696339188.2439868,6250,0.10189999639987946
1696340560.0935738,6500,0.098130002617836
1696342284.9671257,6750,0.10745999962091446
1696342616.355947,7000,0.11902999877929688
1696342861.282786,7250,0.12032999843358994
1696343320.4251494,7500,0.12984000146389008
1696343789.6286342,7750,0.13079999387264252
1696344033.5068712,8000,0.13662999868392944
1696344273.4034085,8250,0.14472000300884247
1696344522.309938,8500,0.15693999826908112
1696345060.8794217,8750,0.1651799976825714
1696345288.580827,9000,0.15900999307632446
1696345531.559272,9250,0.17506000399589539
1696345759.854842,9500,0.17295999825000763
1696345998.1677313,9750,0.18046000599861145
1696346231.0866845,10000,0.1783200055360794
1696346481.2208862,10250,0.18327000737190247
1696346731.6764705,10500,0.1754699945449829
1696346970.7033951,10750,0.19402000308036804
1696347202.5888205,11000,0.18445000052452087
1696347449.9141665,11250,0.2038699984550476
1696347696.9852688,11500,0.19644999504089355
1696347928.9288056,11750,0.20878000557422638
1696348164.7589996,12000,0.2048500031232834
1696348417.061454,12250,0.20762999355793
1696348650.9391007,12500,0.2122800052165985
1696349056.8530865,12750,0.2135400027036667
1696349292.1829116,13000,0.21488000452518463
1696349534.680683,13250,0.2219099998474121
1696349772.3099856,13500,0.22391000390052795
1696350003.2752624,13750,0.21809999644756317
1696350251.0063765,14000,0.22784000635147095
1696350504.580484,14250,0.2287999987602234
1696350742.6129482,14500,0.23101000487804413
1696350991.933689,14750,0.22798000276088715
1696351229.7492216,15000,0.22832000255584717
1696351488.7161698,15250,0.23454000055789948
1696351726.9782922,15500,0.23201000690460205
1696351972.8942199,15750,0.23707999289035797
1696352215.107878,16000,0.23265999555587769
1696352465.4014175,16250,0.24165000021457672
1696352700.5845928,16500,0.2386299967765808
1696353455.0461774,16750,0.2424899935722351
1696353688.722175,17000,0.24221999943256378
1696353936.1861458,17250,0.24101999402046204
1696354177.7973638,17500,0.2544499933719635
1696354413.6497169,17750,0.24998000264167786
1696355068.9820998,18000,0.24276000261306763
1696355470.436994,18250,0.24945999681949615
1696356523.3272963,18500,0.25196999311447144
1696356761.0216756,18750,0.25407999753952026
1696356998.44083,19000,0.2535800039768219
1696357243.601411,19250,0.2554500102996826
1696357478.598314,19500,0.26104000210762024
1696357729.9224546,19750,0.26085999608039856
1696357972.3663888,20000,0.2506299912929535
1696358320.9543464,20250,0.2553800046443939
1696358572.8230164,20500,0.26012998819351196
1696358810.7468705,20750,0.25150999426841736
1696359359.7439678,21000,0.2625400125980377
1696360728.1712105,21250,0.2642599940299988
1696360963.6284442,21500,0.2613399922847748
1696361202.122157,21750,0.27445000410079956
1696361441.0769684,22000,0.2614299952983856
1696361683.1575124,22250,0.2700900137424469
1696362609.7310762,22500,0.2624399960041046
1696362861.4711409,22750,0.26528000831604004
1696363122.4890065,23000,0.26370999217033386
1696363999.6293125,23250,0.26030999422073364
1696364256.774639,23500,0.2755799889564514
1696366936.0270214,23750,0.28231000900268555
1696368439.4815679,24000,0.27691999077796936
1696368681.6900132,24250,0.27803999185562134
1696368924.2623703,24500,0.2726700007915497
1696369166.4265594,24750,0.2812899947166443
1696369401.0379834,25000,0.27535000443458557
1696369641.1962967,25250,0.27720001339912415
1696369882.703804,25500,0.27709001302719116
1696370139.649736,25750,0.27448999881744385
1696370379.3863502,26000,0.2777099907398224
1696370623.5401485,26250,0.2822900116443634
1696370871.1768372,26500,0.28398001194000244
1696371103.2568512,26750,0.2746799886226654
1696371339.8738768,27000,0.27990999817848206
1696371603.897421,27250,0.2711400091648102
1696371853.0601044,27500,0.2738899886608124
1696372099.0279593,27750,0.28047001361846924
1696372336.6276438,28000,0.2820200026035309
1696372581.9999313,28250,0.2888599932193756
1696372829.721667,28500,0.2919600009918213
1696373077.0169983,28750,0.28238001465797424
1696373323.083834,29000,0.2868100106716156
1696373557.3976738,29250,0.28167998790740967
1696373805.336115,29500,0.28843000531196594
1696374040.4741998,29750,0.28492000699043274
1696374275.3544228,30000,0.28929001092910767
1696374523.5853834,30250,0.29170000553131104
1696374764.9544845,30500,0.28951001167297363
1696375008.0471737,30750,0.29017001390457153
1696375251.887169,31000,0.2919900119304657
1696375489.7707822,31250,0.29175999760627747
1696375739.1277604,31500,0.2870599925518036
1696375981.1350248,31750,0.2927300035953522
1696376225.6234002,32000,0.2906999886035919
1696376463.1131573,32250,0.28867000341415405
1696376712.6957545,32500,0.2943600118160248
1696376942.3904588,32750,0.28303998708724976
1696377175.5701263,33000,0.2878600060939789
1696377416.9688437,33250,0.2953900098800659
1696377663.175953,33500,0.29387998580932617
1696377908.367437,33750,0.3016299903392792
1696378141.283215,34000,0.2976900041103363
1696378387.9375312,34250,0.29162999987602234
1696378655.499441,34500,0.2923299968242645
1696378889.443091,34750,0.29271000623703003
1696379132.0360043,35000,0.2956700026988983
1696379371.6151977,35250,0.2971799969673157
1696379628.1360903,35500,0.2942599952220917
1696379873.1829045,35750,0.29548001289367676
1696380102.1391535,36000,0.29488998651504517
1696380353.8904047,36250,0.29151999950408936
1696380599.8064,36500,0.2929399907588959
1696380838.4578347,36750,0.2875800132751465
1696381084.50903,37000,0.29840999841690063
1696381337.6826456,37250,0.293830007314682
1696381577.4535673,37500,0.29394999146461487
1696381811.261909,37750,0.30000001192092896
1696382054.023566,38000,0.30351999402046204
1696382297.8575635,38250,0.30083000659942627
1696382540.257369,38500,0.3045400083065033
1696382779.1866293,38750,0.30177998542785645
1696383027.1817555,39000,0.2922300100326538
1696383275.3927045,39250,0.3007499873638153
1696383510.8386755,39500,0.2984600067138672
1696383758.836268,39750,0.2994900047779083
1696384028.0330567,40000,0.2997500002384186
1696384278.3212824,40250,0.29826000332832336
1696384530.4117877,40500,0.3030099868774414
1696384772.1494603,40750,0.30351999402046204
1696385020.0460823,41000,0.3020299971103668
1696385260.351839,41250,0.294730007648468
1696385509.774877,41500,0.30066001415252686
1696385750.6523545,41750,0.3052299916744232
1696385994.8052282,42000,0.3055199980735779
1696386251.020303,42250,0.3095000088214874
1696386487.8413568,42500,0.3014400005340576
1696386722.614344,42750,0.31433001160621643
1696386979.341128,43000,0.3077700138092041
1696387217.2562165,43250,0.30542999505996704
1696387447.1277459,43500,0.303600013256073
1696387706.3196273,43750,0.3084399998188019
1696387948.8623993,44000,0.31178998947143555
1696388188.0262072,44250,0.3066500127315521
1696388434.421047,44500,0.3168199956417084
1696389306.6155298,44750,0.3063499927520752
1696389554.5079367,45000,0.30869001150131226
1696389803.350713,45250,0.3087800145149231
1696390040.4791884,45500,0.31150999665260315
1696390287.1016452,45750,0.3115299940109253
1696390534.2106483,46000,0.31068000197410583
1696390777.7071524,46250,0.3097899854183197
1696391009.0354,46500,0.3063899874687195
1696391251.7606,46750,0.3013699948787689
1696392308.1554263,47000,0.3058199882507324
1696392539.3886933,47250,0.3102099895477295
1696392778.2247717,47500,0.31071001291275024
1696393016.064383,47750,0.31248000264167786
1696393251.1394348,48000,0.30753999948501587
1696393493.0841825,48250,0.29986000061035156
1696393737.569024,48500,0.3098500072956085
1696393985.4950671,48750,0.3039399981498718
1696394219.321952,49000,0.305400013923645
1696395115.7324111,49250,0.29875999689102173
1696395356.4629931,49500,0.31103000044822693
1696395622.627624,49750,0.3119199872016907
1696395863.423415,50000,0.31578999757766724
1696396107.9267538,50250,0.3097200095653534
1696396363.5420017,50500,0.3126299977302551
1696396610.0962715,50750,0.3043299913406372
1696396849.9023807,51000,0.3126400113105774
1696397110.046706,51250,0.31310001015663147
1696397350.9209654,51500,0.3105500042438507
1696397595.8685443,51750,0.30706000328063965
1696397830.4494085,52000,0.3075700104236603
1696398079.4102497,52250,0.3126400113105774
1696398322.557946,52500,0.30614998936653137
1696398572.8067229,52750,0.31330999732017517
1696398822.6597364,53000,0.31492000818252563
1696399064.2984555,53250,0.3135800063610077
1696399539.9242022,53500,0.31624001264572144
1696399768.8297868,53750,0.3173600137233734
1696399996.9592485,54000,0.31266000866889954
1696400302.9771786,54250,0.30943000316619873
1696400639.3589077,54500,0.31529998779296875
1696400880.970044,54750,0.3184800148010254
1696401119.5412526,55000,0.3086499869823456
1696401357.6323586,55250,0.3116999864578247
1696401592.4675517,55500,0.31883999705314636
1696401844.8682456,55750,0.311489999294281
1696402090.934032,56000,0.3159500062465668
1696402327.712314,56250,0.3124000132083893
1696402574.379098,56500,0.30774998664855957
1696402823.005183,56750,0.31905999779701233
1696403076.428771,57000,0.3142000138759613
1696403648.1088347,57250,0.3126400113105774
1696403888.6111298,57500,0.3160000145435333
1696404148.47981,57750,0.31619998812675476
1696404402.1675901,58000,0.31095999479293823
1696404670.3009222,58250,0.3166399896144867
1696404973.5166554,58500,0.311599999666214
1696405689.065535,58750,0.31220000982284546
1696405928.5505342,59000,0.3103399872779846
1696406171.4460866,59250,0.3125700056552887
1696406756.7798665,59500,0.31564998626708984
1696407007.2073972,59750,0.3134100139141083
1696407249.4177868,60000,0.32023999094963074
1696407492.1705785,60250,0.31446000933647156
1696407729.2260582,60500,0.31411999464035034
1696407983.7026725,60750,0.3131699860095978
1696408241.7581682,61000,0.3178600072860718
1696408491.4993258,61250,0.3190000057220459
1696408734.700364,61500,0.31762999296188354
1696409246.1682053,61750,0.3222300112247467
1696409475.2536602,62000,0.3118000030517578
1696409705.3842893,62250,0.31025001406669617
1696410296.1428344,62500,0.3165999948978424
1696410560.9841108,62750,0.31995999813079834
1696410814.9094582,63000,0.31551000475883484
1696411056.1883738,63250,0.31112000346183777
1696411797.5858703,63500,0.3192799985408783
1696412043.5477507,63750,0.3168399930000305
1696412500.2964604,64000,0.3208099901676178
1696412744.0379415,64250,0.3171499967575073
1696412980.5943534,64500,0.31707000732421875
1696413224.8281057,64750,0.3176499903202057
1696413470.189556,65000,0.31330999732017517
1696413701.9748101,65250,0.3144400119781494
1696413938.8769886,65500,0.314520001411438
1696414180.2110481,65750,0.31543999910354614
1696414542.966543,66000,0.3168700039386749
1696414801.5270777,66250,0.31556999683380127
1696415042.7397366,66500,0.3109099864959717
1696415300.3420427,66750,0.31499001383781433
1696415533.9128747,67000,0.31992998719215393
1696415770.9000359,67250,0.31474998593330383
1696416735.4761355,67500,0.31992000341415405
1696416990.092256,67750,0.32038000226020813
1696417233.8790073,68000,0.31463998556137085
1696417468.0826228,68250,0.3162899911403656
1696417723.0053895,68500,0.313620001077652
1696418014.7155874,68750,0.32304999232292175
1696418249.4848485,69000,0.3150300085544586
1696418494.3838978,69250,0.31703999638557434
1696418734.8029006,69500,0.3140200078487396
1696418991.4297888,69750,0.3192000091075897
1696419231.1743329,70000,0.32036998867988586
1696419488.171249,70250,0.3176000118255615
1696419733.5237274,70500,0.31599000096321106
1696419967.5223384,70750,0.3156000077724457
1696420885.9892383,71000,0.32089999318122864
1696421136.0135603,71250,0.31543999910354614
1696421383.2101696,71500,0.31738001108169556
1696421628.9677565,71750,0.31779998540878296
1696421877.6222436,72000,0.31512001156806946
1696423836.9747126,72250,0.3155499994754791
1696424148.6827123,72500,0.31894001364707947
1696427195.1866455,72750,0.3138999938964844
1696427776.4506621,73000,0.31922000646591187
1696428194.0410933,73250,0.3193100094795227
1696428426.9292953,73500,0.3164600133895874
1696428671.0655272,73750,0.3154500126838684
1696428915.2695322,74000,0.3186599910259247
1696429713.573442,74250,0.3186100125312805
1696429959.7228436,74500,0.3181299865245819
1696430198.6251695,74750,0.31808000802993774
1696430430.4647675,75000,0.3162600100040436
1696430667.44466,75250,0.31700998544692993
1696430910.2627354,75500,0.3200100064277649
1696431153.4297836,75750,0.31520000100135803
1696431394.21026,76000,0.31707000732421875
1696431647.3841107,76250,0.3160899877548218
1696431896.554066,76500,0.3161799907684326
1696432138.3602383,76750,0.31578999757766724
1696432376.866403,77000,0.31716999411582947
1696432619.3916945,77250,0.31683000922203064
1696432875.6370368,77500,0.3165600001811981
1696433448.5868094,77750,0.31714001297950745
1696433692.109388,78000,0.31707999110221863
1696433935.1056962,78250,0.31622999906539917
1696434173.1515443,78500,0.3197999894618988
1696434419.25278,78750,0.3200399875640869
1696434664.623096,79000,0.31968000531196594
1696434911.1011095,79250,0.32124000787734985
1696435151.7561824,79500,0.31735000014305115
1696435395.6649792,79750,0.3194499909877777
1696435640.0261967,80000,0.3210600018501282
1696435879.3985996,80250,0.3162499964237213
1696436133.019869,80500,0.321399986743927
1696436382.8700743,80750,0.3180299997329712
1696436623.7038076,81000,0.31929999589920044
1696436879.2208533,81250,0.31790000200271606
1696437111.404479,81500,0.3180899918079376
1696437355.67677,81750,0.3177100121974945
1696437664.1670384,82000,0.3187299966812134
1696437898.5201983,82250,0.31891998648643494
1696438132.7049866,82500,0.31793999671936035
1696438402.2076552,82750,0.3163599967956543
1696438652.3669913,83000,0.3180299997329712
1696438944.6399813,83250,0.3170599937438965
1696439184.9271135,83500,0.3215799927711487
1696439440.252563,83750,0.31672999262809753
1696439682.942227,84000,0.3197900056838989
1696439937.845036,84250,0.31810998916625977
1696440180.5571303,84500,0.31953999400138855
1696441934.707519,84750,0.3181599974632263
1696442178.6157415,85000,0.31922000646591187
1696442419.3798676,85250,0.32023000717163086
1696442669.9838884,85500,0.3192099928855896
1696442911.6420379,85750,0.3173399865627289
1696443157.3928244,86000,0.31839001178741455
1696443401.6000643,86250,0.32273998856544495
1696443644.3255475,86500,0.31863000988960266
1696443892.3461533,86750,0.3188000023365021
1696444130.6242487,87000,0.3170500099658966
1696444382.0051944,87250,0.31905999779701233
1696444636.7376027,87500,0.31586000323295593
1696444894.9166348,87750,0.3181900084018707
1696445150.823124,88000,0.3216499984264374
1696445385.8580172,88250,0.3212200105190277
1696445617.9711404,88500,0.3196299970149994
1696445865.3300455,88750,0.3168399930000305
1696446106.0395646,89000,0.31683000922203064
1696446338.145863,89250,0.3184700012207031
1696446583.092871,89500,0.31718000769615173
1696446828.6425486,89750,0.31848999857902527
1696447072.4607744,90000,0.3191399872303009
1696447321.660889,90250,0.3183099925518036
1696447570.4161263,90500,0.318230003118515
1696447818.7005286,90750,0.3191100060939789
1696448065.965458,91000,0.31970998644828796
1696448313.3847227,91250,0.31832000613212585
1696448565.683255,91500,0.31852999329566956
1696448808.7331855,91750,0.3187600076198578
1696449046.2894523,92000,0.3186900019645691
1696449277.2756155,92250,0.3174799978733063
1696449714.8973444,92500,0.3190099895000458
1696449958.010874,92750,0.31797999143600464
1696450197.8936532,93000,0.31960999965667725
1696450448.6563883,93250,0.3189600110054016
1696450699.9421148,93500,0.3199099898338318
1696450936.137284,93750,0.31804001331329346
1696451169.3940337,94000,0.3177799880504608
1696451640.4915586,94250,0.3175800144672394
1696451902.3510911,94500,0.31916001439094543
1696452132.7699854,94750,0.3184399902820587
1696452868.454215,95000,0.3170199990272522
1696453103.0022533,95250,0.31951001286506653
1696453348.0474796,95500,0.3180899918079376
1696453580.661572,95750,0.3178899884223938
1696453814.7224398,96000,0.320279985666275
1696454069.201293,96250,0.32058998942375183
1696454311.5966578,96500,0.3203299939632416
1696454560.546906,96750,0.31949999928474426
1696454806.7239726,97000,0.3194099962711334
1696455058.3176084,97250,0.3208099901676178
1696455298.2679596,97500,0.3185400068759918
1696455535.267503,97750,0.31951001286506653
1696455774.7554996,98000,0.32043999433517456
1696456025.7172182,98250,0.320250004529953
1696456283.2164793,98500,0.3200800120830536
1696456535.0715137,98750,0.3194200098514557
1696456782.2278986,99000,0.32030001282691956
1696458287.579831,99250,0.321260005235672
1696458517.5956903,99500,0.31970998644828796
1696458754.4637504,99750,0.3190299868583679
1696458987.7701483,100000,0.31916001439094543
1696459283.453697,100250,0.3192700147628784
1696459515.5226595,100500,0.31915000081062317
1696459757.6955986,100750,0.31911998987197876
1696460003.1888885,101000,0.321399986743927
1696460250.954021,101250,0.31946998834609985
1696460496.7171288,101500,0.3201099932193756
1696460734.6727629,101750,0.3201499879360199
1696461069.8053288,102000,0.3200100064277649


==> figure/amt/mfm_report/URMP/run-Mel_URMP_BCE_MFM_m_models-tag-URMP_mpe_f1-score.csv <==
Wall time,Step,Value
1696328781.9916987,250,0.0
1696329700.8404763,500,0.0
1696331104.742435,750,0.0
1696332122.8332386,1000,0.0002099999983329326
1696333211.0949504,1250,0.054829999804496765
1696337039.7823448,1500,0.09702999889850616
1696338836.2156484,1750,0.12922999262809753
1696342515.4870274,2000,0.18836000561714172
1696343993.3732975,2250,0.2605699896812439
1696345330.4558742,2500,0.3161099851131439
1696346296.1603618,2750,0.32170000672340393
1696347225.1127229,3000,0.3853200078010559
1696348225.9067633,3250,0.3456999957561493
1696349287.466872,3500,0.4056699872016907
1696350283.2480118,3750,0.4425700008869171
1696351249.9092245,4000,0.46955999732017517
1696352277.4177177,4250,0.45917001366615295
1696353752.7501671,4500,0.44940999150276184
1696355308.0368528,4750,0.4858100116252899
1696357086.241488,5000,0.5149499773979187
1696358146.401304,5250,0.5234799981117249
1696359797.5472283,5500,0.4849900007247925
1696361538.5497324,5750,0.5146399736404419
1696363897.3785641,6000,0.5315099954605103
1696368695.8722465,6250,0.5440599918365479
1696369703.1597612,6500,0.5886200070381165
1696370657.0560327,6750,0.5523800253868103
1696371592.7621942,7000,0.6167200207710266
1696372670.4804218,7250,0.595229983329773
1696373631.6264992,7500,0.5509799718856812
1696374639.055138,7750,0.5728300213813782
1696375540.3149447,8000,0.5687299966812134
1696376441.9102423,8250,0.5875099897384644
1696377471.099014,8500,0.6091200113296509
1696378478.5725486,8750,0.6054800152778625
1696379314.4314811,9000,0.6026399731636047
1696380232.4670792,9250,0.5784800052642822
1696381233.4440186,9500,0.6022400259971619
1696382155.715616,9750,0.6143100261688232
1696383025.5057206,10000,0.5972300171852112
1696383940.688163,10250,0.614329993724823
1696384901.8849142,10500,0.6357499957084656
1696385864.0185165,10750,0.5818399786949158
1696386809.6827085,11000,0.6485099792480469
1696387678.4139245,11250,0.6451200246810913
1696389304.8524463,11500,0.6537200212478638
1696390251.7878535,11750,0.629289984703064
1696391185.3082006,12000,0.6090400218963623
1696392771.9494274,12250,0.6588199734687805
1696393803.025277,12500,0.6532899737358093
1696395504.2695723,12750,0.6431400179862976
1696396352.6105735,13000,0.6503099799156189
1696397277.5965514,13250,0.6383100152015686
1696398233.916939,13500,0.6169999837875366
1696399612.5891035,13750,0.6212499737739563
1696400818.906286,14000,0.6490399837493896
1696401789.8823457,14250,0.6744499802589417
1696402732.0724287,14500,0.6342599987983704
1696403993.364646,14750,0.6602699756622314
1696405558.4296873,15000,0.6566900014877319
1696406888.5684814,15250,0.6463299989700317
1696407804.2184527,15500,0.6272799968719482
1696408727.3462465,15750,0.6509900093078613
1696410613.7724032,16000,0.6307899951934814
1696412035.695824,16250,0.669189989566803
1696413068.056511,16500,0.670009970664978
1696414023.7877247,16750,0.6693800091743469
1696415097.4228127,17000,0.6387400031089783
1696416725.7888355,17250,0.6426100134849548
1696417674.300888,17500,0.6472600102424622
1696418654.558743,17750,0.6632199883460999
1696419598.6868453,18000,0.6965500116348267
1696421288.5336916,18250,0.6553199887275696
1696427037.0202022,18500,0.6661999821662903
1696428537.205871,18750,0.6554099917411804
1696429945.0385063,19000,0.6604200005531311
1696431007.7226958,19250,0.684689998626709
1696431995.3962421,19500,0.6598899960517883
1696433318.9257126,19750,0.6490700244903564
1696434330.3286562,20000,0.6442800164222717
1696435305.4636955,20250,0.687749981880188
1696436290.6821437,20500,0.6607900261878967
1696437305.018501,20750,0.6768400073051453
1696438336.514248,21000,0.6873700022697449
1696439359.5262947,21250,0.6923800110816956
1696441144.2452333,21500,0.6898199915885925
1696442828.5599325,21750,0.6695600152015686
1696443795.2838967,22000,0.6475499868392944
1696444688.3070002,22250,0.661549985408783
1696445598.849271,22500,0.6595900058746338
1696446549.8357122,22750,0.6727399826049805
1696447527.2816787,23000,0.6573399901390076
1696448445.237166,23250,0.6736900210380554
1696449549.8775287,23500,0.6841300129890442
1696450502.2438061,23750,0.6772900223731995
1696451607.8942995,24000,0.6600099802017212
1696453090.2302637,24250,0.6706799864768982
1696454001.717875,24500,0.6842300295829773
1696454991.0863454,24750,0.6804199814796448
1696455988.7755709,25000,0.6858199834823608
1696457151.3660676,25250,0.6840299963951111
1696459098.9391959,25500,0.6733800172805786
1696460035.785792,25750,0.6869999766349792
1696465159.2285478,26000,0.6711500287055969
1696466128.5503385,26250,0.6845600008964539
1696467399.9926744,26500,0.6904699802398682
1696469721.94143,26750,0.6725900173187256
1696471697.7248807,27000,0.6733599901199341
1696473315.2846465,27250,0.6725199818611145
1696474196.995057,27500,0.6918799877166748
1696475045.0158117,27750,0.6600199937820435
1696475904.7857535,28000,0.6942899823188782
1696477074.5901818,28250,0.6829100251197815
1696478533.3697436,28500,0.6834499835968018
1696479801.841592,28750,0.6691499948501587
1696480830.5622592,29000,0.6682400107383728
1696481757.492679,29250,0.6831799745559692
1696482671.897483,29500,0.668969988822937
1696483560.270724,29750,0.683430016040802
1696484408.9962096,30000,0.6955299973487854
1696485284.0042663,30250,0.6866300106048584
1696486156.053063,30500,0.7028300166130066
1696487815.4139209,30750,0.6876299977302551
1696488687.3719208,31000,0.6814600229263306
1696489568.0301433,31250,0.6911600232124329
1696490451.994144,31500,0.6825299859046936
1696491336.2130737,31750,0.6909700036048889
1696492319.5427024,32000,0.6819400191307068
1696493241.0566924,32250,0.6775000095367432
1696494104.5154698,32500,0.6798099875450134
1696494914.5900278,32750,0.6763799786567688
1696495740.9623644,33000,0.6978300213813782
1696496662.983621,33250,0.6787199974060059
1696497634.1237972,33500,0.6888399720191956
1696498563.7449636,33750,0.6775500178337097
1696499438.7127407,34000,0.6765099763870239
1696500339.4089172,34250,0.6942099928855896
1696501165.898339,34500,0.6740800142288208
1696502034.8149798,34750,0.6786800026893616
1696503316.7044744,35000,0.681439995765686
1696504894.1423821,35250,0.6935200095176697
1696506326.863814,35500,0.6827800273895264
1696507199.613992,35750,0.6902499794960022
1696508211.6527605,36000,0.6837999820709229
1696510477.4467669,36250,0.6821100115776062
1696511391.0519238,36500,0.6889600157737732
1696512286.0667558,36750,0.6931700110435486
1696513114.811096,37000,0.67808997631073
1696513986.977718,37250,0.6917700171470642
1696514902.759098,37500,0.6799600124359131
1696516088.3788934,37750,0.6917300224304199
1696517086.4484432,38000,0.6852200031280518
1696517968.9467072,38250,0.6905400156974792
1696518842.6203773,38500,0.6849600076675415
1696519709.911964,38750,0.6888599991798401
1696520621.1013665,39000,0.6864399909973145
1696521540.8763504,39250,0.6767899990081787
1696522433.992607,39500,0.687969982624054
1696524026.739876,39750,0.6940600275993347
1696525446.266102,40000,0.6901299953460693
1696526394.3269615,40250,0.6938599944114685
1696531932.6948547,40500,0.6820999979972839
1696534692.6144729,40750,0.6886100172996521
1696548134.1078272,41000,0.6921300292015076


==> figure/amt/mfm_report/URMP/run-Mel_URMP_BCE_MFM_t+m_models-tag-URMP_mpe_f1-score.csv <==
Wall time,Step,Value
1696331171.598061,250,9.999999747378752e-06
1696332163.3067367,500,0.0
1696333307.4903364,750,0.0
1696336285.8515766,1000,0.012839999981224537
1696338296.8402793,1250,0.12337999790906906
1696340515.0387056,1500,0.13521000742912292
1696342920.18702,1750,0.22630000114440918
1696344315.2821403,2000,0.18077999353408813
1696345489.4682887,2250,0.3050000071525574
1696346395.401803,2500,0.30630001425743103
1696347298.2104514,2750,0.3605000078678131
1696348225.9495482,3000,0.33037999272346497
1696349351.7177925,3250,0.42462998628616333
1696350307.0469463,3500,0.40105000138282776
1696351290.2761974,3750,0.47124001383781433
1696352278.294998,4000,0.42785999178886414
1696353764.4399526,4250,0.48184001445770264
1696355213.235732,4500,0.49599000811576843
1696357051.573884,4750,0.49915000796318054
1696358156.5098891,5000,0.5106599926948547
1696359428.7555194,5250,0.5138099789619446
1696361284.4706933,5500,0.4891799986362457
1696362917.045904,5750,0.5620599985122681
1696366550.532693,6000,0.5985100269317627
1696368971.3539648,6250,0.5718700289726257
1696369934.781197,6500,0.5994300246238708
1696370885.9921877,6750,0.5407599806785583
1696371761.3117504,7000,0.5859000086784363
1696372727.954997,7250,0.6033300161361694
1696373689.6574295,7500,0.5955899953842163
1696374641.287062,7750,0.5870699882507324
1696375580.795151,8000,0.6133000254631042
1696376534.6292207,8250,0.6324700117111206
1696377556.7902584,8500,0.608430027961731
1696378487.10691,8750,0.5867599844932556
1696379366.061525,9000,0.5767899751663208
1696380324.6684208,9250,0.60521000623703
1696381262.0082836,9500,0.6010299921035767
1696382183.8852956,9750,0.6488900184631348
1696383079.0003664,10000,0.6327999830245972
1696383978.7359378,10250,0.6593499779701233
1696384963.7977953,10500,0.6459299921989441
1696385907.238701,10750,0.6635199785232544
1696386883.2675312,11000,0.6383100152015686
1696387770.7455192,11250,0.6423900127410889
1696389398.2703373,11500,0.6061699986457825
1696390306.3359966,11750,0.6400600075721741
1696391211.7287428,12000,0.6797299981117249
1696392771.138002,12250,0.6702600121498108
1696393823.762743,12500,0.6605499982833862
1696395472.645528,12750,0.6576300263404846
1696396398.367769,13000,0.6704999804496765
1696397323.5341194,13250,0.6627900004386902
1696398284.002881,13500,0.678409993648529
1696399482.8192327,13750,0.6893100142478943
1696400813.44606,14000,0.6931399703025818
1696401788.427007,14250,0.6818199753761292
1696402786.8266468,14500,0.6723499894142151
1696403993.2861583,14750,0.672569990158081
1696405539.8178892,15000,0.6655899882316589
1696406864.7723582,15250,0.6666600108146667
1696407803.6266017,15500,0.6817299723625183
1696408760.6809015,15750,0.6843799948692322
1696410455.4087818,16000,0.6952499747276306
1696412020.7887921,16250,0.6830099821090698
1696413136.463595,16500,0.6620699763298035
1696414054.763745,16750,0.6927199959754944
1696415096.3369088,17000,0.6836100220680237
1696416786.976292,17250,0.6820700168609619
1696417708.6455104,17500,0.6751400232315063
1696418653.7438984,17750,0.6926199793815613
1696419598.899226,18000,0.6569499969482422
1696421315.4900146,18250,0.7155699729919434
1696424320.3588853,18500,0.7203999757766724
1696428416.0996683,18750,0.6686599850654602
1696429948.222259,19000,0.6818900108337402
1696431019.383417,19250,0.6701499819755554
1696431990.8554816,19500,0.6959499716758728
1696433354.4075985,19750,0.7157300114631653
1696434382.3307312,20000,0.6960099935531616
1696435305.8996778,20250,0.6866499781608582
1696436375.9025333,20500,0.6946600079536438
1696437353.440769,20750,0.6843400001525879
1696438377.663937,21000,0.7023299932479858
1696439438.2052999,21250,0.7009699940681458
1696440897.0238037,21500,0.7033100128173828
1696442826.3985982,21750,0.7009000182151794
1696443760.2675822,22000,0.7056699991226196
1696444724.2415428,22250,0.6819800138473511
1696445654.3457026,22500,0.6835500001907349
1696446552.95542,22750,0.6904299855232239
1696447550.6322334,23000,0.702239990234375
1696448487.967902,23250,0.6899600028991699
1696449450.812742,23500,0.6791599988937378
1696450597.9479232,23750,0.7197700142860413
1696451658.9413574,24000,0.7113000154495239
1696453110.391916,24250,0.707859992980957
1696454037.5261943,24500,0.703980028629303
1696455024.027113,24750,0.7082599997520447
1696455984.301681,25000,0.7110900282859802
1696457107.9974236,25250,0.7002999782562256
1696459113.2235196,25500,0.7290099859237671
1696460066.7385688,25750,0.7063500285148621
1696465185.9357746,26000,0.6837599873542786
1696466160.7805407,26250,0.7334100008010864
1696467388.167615,26500,0.6968600153923035
1696469755.6138113,26750,0.7110499739646912
1696471469.481446,27000,0.6943699717521667
1696473313.958824,27250,0.7247599959373474
1696474218.690634,27500,0.7211999893188477
1696475113.4634683,27750,0.7173699736595154
1696475943.6476078,28000,0.7201799750328064
1696477101.3383946,28250,0.6914700269699097
1696478591.6449637,28500,0.7052199840545654
1696479785.2781477,28750,0.7272499799728394
1696480831.4920776,29000,0.6937299966812134
1696481761.802667,29250,0.7321100234985352
1696482718.2987118,29500,0.717270016670227
1696483614.121155,29750,0.7313399910926819
1696484458.9942417,30000,0.7043799757957458
1696485356.7628615,30250,0.7071899771690369
1696486241.424699,30500,0.7143999934196472
1696487899.5549712,30750,0.7295299768447876
1696488735.761774,31000,0.7224799990653992
1696489641.6475916,31250,0.6768400073051453
1696490540.0763423,31500,0.7193999886512756
1696491464.6466682,31750,0.7167199850082397
1696492480.603305,32000,0.7199500203132629
1696493337.8324451,32250,0.7343500256538391
1696494172.7574317,32500,0.7266200184822083
1696494979.2494965,32750,0.722599983215332
1696495818.249387,33000,0.7230499982833862
1696496741.1806288,33250,0.7243199944496155
1696497668.4398227,33500,0.7103700041770935
1696498557.8363903,33750,0.7255300283432007
1696499510.736902,34000,0.7111499905586243
1696500441.794612,34250,0.7184699773788452
1696501270.835146,34500,0.7256100177764893
1696502134.538794,34750,0.7297899723052979
1696503404.2554896,35000,0.706529974937439
1696504930.3604681,35250,0.7230100035667419
1696506362.379408,35500,0.677590012550354
1696507206.6359315,35750,0.7156599760055542
1696508232.2645369,36000,0.7324699759483337
1696510525.886434,36250,0.7092999815940857
1696511409.1819162,36500,0.7128700017929077
1696512363.5496118,36750,0.6911900043487549
1696513183.3418412,37000,0.7193400263786316
1696514050.1451526,37250,0.7127100229263306
1696514997.1260326,37500,0.7348700165748596
1696516166.7707741,37750,0.7238699793815613
1696517176.2405498,38000,0.7208399772644043
1696518029.2103884,38250,0.7139000296592712
1696518931.1038418,38500,0.7101899981498718
1696519828.5994422,38750,0.7278100252151489
1696520664.5473924,39000,0.7387199997901917
1696521603.4704046,39250,0.7343699932098389
1696522472.0064843,39500,0.7098000049591064
1696524031.7318513,39750,0.7165499925613403
1696525462.4796443,40000,0.727940022945404
1696526440.7700584,40250,0.715969979763031
1696531943.0677156,40500,0.7272599935531616
1696534625.9912143,40750,0.7167400121688843
1696547690.8158743,41000,0.730430006980896


==> figure/amt/mfm_report/URMP/run-Mel_URMP_BCE_MFM_t_models-tag-URMP_mpe_f1-score.csv <==
Wall time,Step,Value
1696328353.738481,250,3.9999998989515007e-05
1696328715.0902977,500,0.0
1696329096.31258,750,0.0
1696329449.299419,1000,0.007400000002235174
1696329836.9327197,1250,0.066430002450943
1696330648.0032387,1500,0.1429699957370758
1696331058.205606,1750,0.17053000628948212
1696331457.6441264,2000,0.20410999655723572
1696331863.591698,2250,0.2890700101852417
1696332285.4877486,2500,0.2727000117301941
1696332725.513267,2750,0.33796998858451843
1696333133.3995821,3000,0.3121100068092346
1696335096.619803,3250,0.34652000665664673
1696336013.7180514,3500,0.3600099980831146
1696336865.9684908,3750,0.40226998925209045
1696337243.4070613,4000,0.4305799901485443
1696338157.0382383,4250,0.4277400076389313
1696338606.5811915,4500,0.5241400003433228
1696339106.6692827,4750,0.46887001395225525
1696340734.863752,5000,0.5210899710655212
1696342295.6147413,5250,0.48416000604629517
1696342708.8219435,5500,0.494159996509552
1696343326.135732,5750,0.5072900056838989
1696343851.7934554,6000,0.5682299733161926
1696344252.5635617,6250,0.5515099763870239
1696344966.2832165,6500,0.5320299863815308
1696345360.8518329,6750,0.6256300210952759
1696345750.296965,7000,0.5396299958229065
1696346132.542483,7250,0.5625100135803223
1696346531.449604,7500,0.594789981842041
1696346912.6645067,7750,0.5308200120925903
1696347291.094856,8000,0.5836700201034546
1696347682.5566385,8250,0.5824400186538696
1696348060.6449835,8500,0.5404899716377258
1696348441.9935398,8750,0.5878000259399414
1696348977.8201349,9000,0.626479983329773
1696349374.3954847,9250,0.6158300042152405
1696349750.8990088,9500,0.6325799822807312
1696350189.403517,9750,0.6279199719429016
1696350591.3140032,10000,0.6208400130271912
1696350983.5823314,10250,0.5844399929046631
1696351362.6542206,10500,0.6175199747085571
1696351737.4344997,10750,0.634850025177002
1696352132.1079342,11000,0.5957499742507935
1696352510.7332814,11250,0.6556900143623352
1696353413.6530485,11500,0.6484000086784363
1696353792.1680067,11750,0.6281999945640564
1696354169.4822948,12000,0.6266199946403503
1696354981.5739617,12250,0.6426500082015991
1696355514.293706,12500,0.6576600074768066
1696356526.8227494,12750,0.6289799809455872
1696356893.6055508,13000,0.6407099962234497
1696357264.6236959,13250,0.6239799857139587
1696357676.35212,13500,0.665690004825592
1696358068.8649201,13750,0.6309800148010254
1696358465.0233903,14000,0.6627900004386902
1696359237.9025598,14250,0.6895400285720825
1696359840.8466399,14500,0.6556199789047241
1696360789.1469133,14750,0.6686099767684937
1696361163.088983,15000,0.6659700274467468
1696361571.5408154,15250,0.6767699718475342
1696362544.974238,15500,0.6603999733924866
1696362930.2637014,15750,0.6621699929237366
1696363951.1092508,16000,0.636210024356842
1696366765.533007,16250,0.6505299806594849
1696368413.2600596,16500,0.6717600226402283
1696368792.2779713,16750,0.6436799764633179
1696369201.6956887,17000,0.6738799810409546
1696369589.1111135,17250,0.6686599850654602
1696369991.2648253,17500,0.6566100120544434
1696370370.391959,17750,0.6863099932670593
1696370742.2606192,18000,0.6968700289726257
1696371117.9540224,18250,0.6779699921607971
1696371496.5580952,18500,0.6815800070762634
1696371883.9315324,18750,0.6868500113487244
1696372259.3661132,19000,0.6667600274085999
1696372647.3490708,19250,0.6449699997901917
1696373023.0546634,19500,0.6664800047874451
1696373404.714777,19750,0.6861600279808044
1696373792.3657472,20000,0.6809300184249878
1696374153.8430521,20250,0.6712899804115295
1696374529.0381382,20500,0.6688200235366821
1696374893.5223362,20750,0.6796000003814697
1696375269.5635078,21000,0.6884700059890747
1696375654.7701705,21250,0.6953799724578857
1696376021.6310809,21500,0.6657999753952026
1696376413.0802686,21750,0.6604999899864197
1696376793.5313728,22000,0.7003200054168701
1696377257.9270754,22250,0.6865599751472473
1696377642.81457,22500,0.6871100068092346
1696378009.326795,22750,0.6908599734306335
1696378394.6169817,23000,0.6721400022506714
1696378772.7902458,23250,0.685670018196106
1696379146.9625933,23500,0.6704699993133545
1696379519.9903183,23750,0.6944199800491333
1696379910.527142,24000,0.6871899962425232
1696380306.161279,24250,0.6932899951934814
1696380696.0454507,24500,0.6902499794960022
1696381078.5417042,24750,0.6615999937057495
1696381450.7794628,25000,0.674839973449707
1696381838.739729,25250,0.6642299890518188
1696382204.723452,25500,0.6984500288963318
1696382577.7610462,25750,0.6845600008964539
1696382954.2446227,26000,0.6826300024986267
1696383328.9841793,26250,0.7040899991989136
1696383698.8693576,26500,0.6941400170326233
1696384075.1063163,26750,0.6957499980926514
1696384457.4778295,27000,0.6833199858665466
1696384853.5577824,27250,0.678380012512207
1696385222.1761725,27500,0.6840900182723999
1696385619.9460115,27750,0.6930699944496155
1696385999.2083118,28000,0.683709979057312
1696386398.6900635,28250,0.6943699717521667
1696386771.3375373,28500,0.6917999982833862
1696387152.9627943,28750,0.6931700110435486
1696387530.9773352,29000,0.7028700113296509
1696387907.3722663,29250,0.6939600110054016
1696388287.0884848,29500,0.6901500225067139
1696389338.223208,29750,0.7079300284385681
1696389713.3493965,30000,0.6973999738693237
1696390102.3174448,30250,0.6743299961090088
1696390464.180876,30500,0.68927001953125
1696390849.526936,30750,0.6875500082969666
1696391217.8023329,31000,0.6885700225830078
1696391944.8012815,31250,0.6957899928092957
1696392302.1831737,31500,0.6904299855232239
1696392655.9913926,31750,0.6756899952888489
1696393025.4877195,32000,0.6895800232887268
1696393423.8566074,32250,0.6863700151443481
1696393895.3336246,32500,0.6732900142669678
1696395024.4577713,32750,0.7091000080108643
1696395389.5147321,33000,0.7048199772834778
1696395777.1917813,33250,0.6932600140571594
1696396154.9748087,33500,0.7111999988555908
1696396535.2663257,33750,0.6774100065231323
1696396910.1978884,34000,0.6857699751853943
1696397289.118994,34250,0.6857699751853943
1696397649.0599806,34500,0.6811800003051758
1696398020.1965666,34750,0.6925299763679504
1696398395.5867891,35000,0.6920899748802185
1696398789.4957356,35250,0.6935999989509583
1696400052.4042914,35500,0.7047299742698669
1696400560.6109369,35750,0.6950899958610535
1696400938.9630322,36000,0.7170000076293945
1696401334.121118,36250,0.6936699748039246
1696401702.1361053,36500,0.7085099816322327
1696402086.1876807,36750,0.6689900159835815
1696402458.3179314,37000,0.7020400166511536
1696402837.5920992,37250,0.7044699788093567
1696403212.489344,37500,0.7126100063323975
1696403746.5108166,37750,0.7126399874687195
1696404189.0255795,38000,0.7085300087928772
1696404590.9529657,38250,0.7036399841308594
1696405504.4124596,38500,0.7063500285148621
1696405883.4178085,38750,0.6899799704551697
1696406604.3590884,39000,0.7031300067901611
1696406990.09133,39250,0.7018600106239319
1696407349.2103865,39500,0.7123600244522095
1696407718.2746253,39750,0.7181400060653687
1696408087.6306934,40000,0.6848400235176086
1696408470.0721424,40250,0.7222499847412109
1696408848.0619204,40500,0.7144799828529358
1696410234.419738,40750,0.7180100083351135
1696410636.5334785,41000,0.7084800004959106
1696411004.3009305,41250,0.6954699754714966
1696411732.7952204,41500,0.7078099846839905
1696412302.1611247,41750,0.7181400060653687
1696412679.3826613,42000,0.6831799745559692
1696413050.0358365,42250,0.704010009765625
1696413419.776367,42500,0.6949599981307983
1696413803.8736634,42750,0.7025799751281738
1696414183.6393209,43000,0.7116600275039673
1696414555.6219249,43250,0.6880900263786316
1696414947.430291,43500,0.7094299793243408
1696415320.2898507,43750,0.7124099731445312
1696415705.4223435,44000,0.7149900197982788
1696416791.3880603,44250,0.6799299716949463
1696417179.8258946,44500,0.7035999894142151
1696417547.090918,44750,0.7016299962997437
1696417967.0643141,45000,0.693809986114502
1696418341.4181514,45250,0.7049099802970886
1696418699.6758204,45500,0.7202900052070618
1696419079.6415029,45750,0.7025399804115295
1696419457.6836543,46000,0.710349977016449
1696419839.6055446,46250,0.7026699781417847
1696420875.9928613,46500,0.722790002822876
1696421271.6182163,46750,0.7008200287818909
1696421663.4988742,47000,0.719219982624054
1696423943.7695053,47250,0.6955500245094299
1696427657.0623572,47500,0.7038699984550476
1696428231.0165079,47750,0.7261199951171875
1696428645.7229712,48000,0.7120100259780884
1696429459.9350371,48250,0.7068300247192383
1696429848.3264258,48500,0.7269899845123291
1696430257.1540725,48750,0.7276800274848938
1696430763.691329,49000,0.7117000222206116
1696431132.5934446,49250,0.7005400061607361
1696431506.071019,49500,0.7146999835968018
1696431880.1005855,49750,0.7158100008964539
1696432269.186411,50000,0.7035800218582153
1696432637.640383,50250,0.7163800001144409
1696433406.5478404,50500,0.6831300258636475
1696433776.6757045,50750,0.7167999744415283
1696434162.3044393,51000,0.6853399872779846
1696434543.3180897,51250,0.7110000252723694
1696434920.6982644,51500,0.694379985332489
1696435302.2174327,51750,0.7143099904060364
1696435707.4857254,52000,0.6956899762153625
1696436097.5887573,52250,0.7103599905967712
1696436483.6865895,52500,0.7071999907493591
1696436853.1941972,52750,0.728410005569458
1696437265.7135544,53000,0.7098699808120728
1696437734.3475752,53250,0.7256199717521667
1696438119.6288092,53500,0.6942300200462341
1696438494.4189444,53750,0.7249400019645691
1696438938.2855568,54000,0.6876999735832214
1696439333.963492,54250,0.7214199900627136
1696439702.5811632,54500,0.7278800010681152
1696440084.2593617,54750,0.7143399715423584
1696441903.2660046,55000,0.7164400219917297
1696442304.1042445,55250,0.6936299800872803
1696442669.0391824,55500,0.710860013961792
1696443038.914607,55750,0.707099974155426
1696443418.508182,56000,0.700439989566803
1696443778.2945616,56250,0.7084900140762329
1696444158.716972,56500,0.6976400017738342
1696444532.9719398,56750,0.7204700112342834
1696444897.2057164,57000,0.7002900242805481
1696445311.3403375,57250,0.694130003452301
1696445690.000098,57500,0.7242799997329712
1696446070.6877053,57750,0.6888899803161621
1696446439.1803155,58000,0.7090399861335754
1696446816.6525133,58250,0.7101600170135498
1696447200.828106,58500,0.718779981136322
1696447595.2338457,58750,0.6829000115394592
1696447973.450242,59000,0.6985300183296204
1696448335.79271,59250,0.7236700057983398
1696448721.4632092,59500,0.6957899928092957
1696449083.3091226,59750,0.7231600284576416
1696449633.183793,60000,0.7084900140762329
1696450025.9332752,60250,0.6941999793052673
1696450405.445364,60500,0.7007099986076355
1696450789.5783947,60750,0.7127299904823303
1696451162.1849475,61000,0.7122200131416321
1696451668.252941,61250,0.7146400213241577
1696452038.5656393,61500,0.714680016040802
1696452913.0045831,61750,0.716480016708374
1696453280.2116687,62000,0.7157599925994873
1696453647.9060206,62250,0.7113000154495239
1696454031.3575995,62500,0.710860013961792
1696454405.1678371,62750,0.7174299955368042
1696454780.8753905,63000,0.710070013999939
1696455159.238896,63250,0.716759979724884
1696455538.8869116,63500,0.7166600227355957
1696455917.9893084,63750,0.7047100067138672
1696456292.7020311,64000,0.7133700251579285
1696456682.740449,64250,0.7251399755477905
1696458336.966743,64500,0.7237200140953064
1696458720.9329073,64750,0.7183499932289124
1696459135.3361015,65000,0.7123900055885315
1696459510.3405676,65250,0.7139800190925598
1696459898.1464365,65500,0.7147499918937683
1696460262.1820095,65750,0.7273200154304504
1696460660.482584,66000,0.716189980506897
1696465157.864202,66250,0.70728999376297
1696465549.7263365,66500,0.7290300130844116
1696465943.614003,66750,0.7203599810600281
1696466299.1117046,67000,0.704289972782135
1696466682.244136,67250,0.7220900058746338
1696467059.9081066,67500,0.7190899848937988
1696467439.4241567,67750,0.71875
1696469268.4689612,68000,0.7251399755477905
1696469636.360551,68250,0.7279099822044373
1696470012.3939261,68500,0.710319995880127
1696470394.587535,68750,0.7263399958610535
1696472008.1171749,69000,0.7105900049209595
1696472745.1416705,69250,0.7092400193214417
1696473115.4008741,69500,0.7146900296211243
1696473479.0414479,69750,0.7130399942398071
1696473849.582902,70000,0.712939977645874
1696474221.4237723,70250,0.7145100235939026
1696474587.158869,70500,0.7218599915504456
1696474936.333154,70750,0.7298499941825867
1696475307.6340837,71000,0.7089700102806091
1696475673.2192354,71250,0.713949978351593
1696476044.5194294,71500,0.7150599956512451
1696476671.96104,71750,0.7187700271606445
1696477060.9157336,72000,0.7120199799537659
1696477429.9912353,72250,0.7136600017547607
1696478332.8142579,72500,0.728190004825592
1696478736.293609,72750,0.7284200191497803
1696479108.683839,73000,0.7271699905395508
1696479776.461023,73250,0.7308700084686279
1696480156.3529174,73500,0.7114800214767456
1696480556.6478968,73750,0.720740020275116
1696480927.0387847,74000,0.7111799716949463
1696481318.5308475,74250,0.7186700105667114
1696481728.5191565,74500,0.727840006351471
1696482107.312783,74750,0.7092099785804749
1696482485.971873,75000,0.710860013961792
1696482861.4887667,75250,0.7106999754905701
1696483235.0187569,75500,0.7131999731063843
1696483612.4681783,75750,0.7134900093078613
1696483977.1397376,76000,0.7325599789619446
1696484356.830118,76250,0.7137500047683716
1696484738.5999126,76500,0.7222300171852112
1696485108.5098183,76750,0.7177299857139587
1696485483.149969,77000,0.7044000029563904
1696485841.4039764,77250,0.7265599966049194
1696486244.0760272,77500,0.7177299857139587
1696487425.4399307,77750,0.7256399989128113
1696487784.3157241,78000,0.7365900278091431
1696488165.3881383,78250,0.7215200066566467
1696488530.3911755,78500,0.7252100110054016
1696488902.6042662,78750,0.7101600170135498
1696489271.748989,79000,0.7250699996948242
1696489645.8674357,79250,0.7224100232124329
1696490029.5012789,79500,0.7225099802017212
1696490428.9589717,79750,0.7194200158119202
1696490824.3323605,80000,0.7133700251579285
1696491203.2634287,80250,0.7250300049781799
1696491588.5881426,80500,0.7160599827766418
1696491968.6989655,80750,0.7248700261116028
1696492377.409396,81000,0.7109400033950806
1696492761.6558206,81250,0.7208499908447266
1696493132.8815851,81500,0.7200899720191956
1696493517.0479043,81750,0.7311599850654602
1696493879.1027687,82000,0.7161999940872192
1696494247.4429722,82250,0.7227799892425537
1696494604.9172726,82500,0.7305200099945068
1696494961.1551273,82750,0.7250499725341797
1696495333.7585378,83000,0.715719997882843
1696495704.935848,83250,0.7304700016975403
1696496086.8617988,83500,0.7185400128364563
1696496455.8164508,83750,0.7291600108146667
1696496830.5796714,84000,0.7195900082588196
1696497221.5038486,84250,0.7299699783325195
1696497581.498621,84500,0.7278100252151489
1696497969.8791997,84750,0.7209500074386597
1696498320.7499108,85000,0.7213299870491028
1696498688.9215634,85250,0.7278000116348267
1696499093.5051684,85500,0.7229499816894531
1696499486.7171905,85750,0.7249100208282471
1696499880.5724213,86000,0.7209600210189819
1696500278.4082046,86250,0.7175400257110596
1696500658.5006678,86500,0.719789981842041
1696501015.4047022,86750,0.7215999960899353
1696501375.4196503,87000,0.7191600203514099
1696501753.5381722,87250,0.7151899933815002
1696502129.0060844,87500,0.7257599830627441
1696502888.3111346,87750,0.7182700037956238
1696503281.3880792,88000,0.7191399931907654
1696503654.9995375,88250,0.7245000004768372
1696504750.1520305,88500,0.716159999370575
1696505116.5816605,88750,0.7263500094413757
1696505495.791872,89000,0.7180699706077576
1696506318.2481754,89250,0.7342100143432617
1696506693.041433,89500,0.711080014705658
1696507056.777431,89750,0.7207099795341492
1696507424.638535,90000,0.7206599712371826
1696507804.7329135,90250,0.7154200077056885
1696508215.7564027,90500,0.7348499894142151
1696509930.6185355,90750,0.7200199961662292
1696510341.654057,91000,0.7274399995803833
1696510725.396467,91250,0.7274699807167053
1696511096.5891333,91500,0.7224199771881104
1696511450.4096868,91750,0.725629985332489
1696511844.2794428,92000,0.7192500233650208
1696512223.9728687,92250,0.7211800217628479
1696512600.8182611,92500,0.7185400128364563
1696512957.3418727,92750,0.72434002161026
1696513314.0775175,93000,0.7244499921798706
1696513688.4585426,93250,0.7228099703788757
1696514060.7037053,93500,0.738290011882782
1696514465.3331046,93750,0.722000002861023
1696514877.2040415,94000,0.7214800119400024
1696515572.1298852,94250,0.7287399768829346
1696515958.9585104,94500,0.718280017375946
1696516325.3265731,94750,0.7277699708938599
1696516725.0425532,95000,0.7204599976539612
1696517107.4326513,95250,0.723039984703064
1696517492.2741716,95500,0.7286800146102905
1696517865.005611,95750,0.7160699963569641
1696518225.776868,96000,0.7298099994659424
1696518621.5811107,96250,0.7310199737548828
1696518995.398877,96500,0.7275800108909607
1696519391.709652,96750,0.7191600203514099
1696519777.0369647,97000,0.7267600297927856
1696520160.1870253,97250,0.7393199801445007
1696520532.6535676,97500,0.7172899842262268
1696520904.1415184,97750,0.7153000235557556
1696521273.476708,98000,0.7118899822235107
1696521637.7938673,98250,0.7348999977111816
1696522033.1167362,98500,0.7257300019264221
1696522398.0467184,98750,0.7347599864006042
1696522769.6347587,99000,0.721750020980835
1696523787.265028,99250,0.7299799919128418
1696524593.801172,99500,0.7269700169563293
1696525022.965693,99750,0.7291300296783447
1696525400.9470472,100000,0.7250800132751465
1696525790.0229988,100250,0.7257099747657776
1696526172.0806897,100500,0.7198100090026855
1696526550.5889807,100750,0.7285100221633911
1696528373.4812229,101000,0.7136800289154053
1696531818.1646864,101250,0.725409984588623
1696532208.9786463,101500,0.7175999879837036
1696534206.4460533,101750,0.7170699834823608
1696534617.9419234,102000,0.7406799793243408
1696537555.305949,102250,0.7150800228118896
1696543595.949192,102500,0.7259899973869324


==> figure/amt/mfm_report/URMP/run-Mel_URMP_BCE_base_models-tag-URMP_mpe_f1-score.csv <==
Wall time,Step,Value
1696329595.117006,250,0.0
1696329864.4605894,500,0.0
1696330098.7019448,750,0.0
1696330693.2076175,1000,0.0
1696330925.606525,1250,0.0
1696331161.018567,1500,0.0
1696331403.9771495,1750,0.0
1696331649.9129205,2000,0.0
1696331886.8949966,2250,0.0
1696332134.5133293,2500,0.0
1696332389.617588,2750,0.0001900000061141327
1696332653.222323,3000,0.00215999991632998
1696332891.242545,3250,0.004019999876618385
1696333135.6509209,3500,0.008150000125169754
1696334958.975659,3750,0.015690000727772713
1696335808.9269288,4000,0.030139999464154243
1696336053.7786663,4250,0.03951000049710274
1696336297.3827538,4500,0.04681999981403351
1696336937.472752,4750,0.06377000361680984
1696337169.957832,5000,0.08269999921321869
1696338027.921607,5250,0.08287999778985977
1696338266.1232204,5500,0.09165000170469284
1696338514.087975,5750,0.11709000170230865
1696338819.7306352,6000,0.13099999725818634
1696339071.0485406,6250,0.1530900001525879
1696340442.6746347,6500,0.1396699994802475
1696342172.879999,6750,0.1607999950647354
1696342506.6985762,7000,0.19210000336170197
1696342745.8780477,7250,0.19183999300003052
1696343204.0233588,7500,0.210439994931221
1696343680.0018163,7750,0.21295000612735748
1696343918.4518566,8000,0.22287000715732574
1696344160.6994407,8250,0.23702000081539154
1696344409.7076325,8500,0.2540000081062317
1696344942.6612413,8750,0.2696000039577484
1696345181.731032,9000,0.2721700072288513
1696345421.2734046,9250,0.28700000047683716
1696345652.417905,9500,0.287880003452301
1696345891.7850816,9750,0.29607999324798584
1696346123.1258714,10000,0.30156001448631287
1696346365.754365,10250,0.30970001220703125
1696346618.197256,10500,0.2885099947452545
1696346856.8138645,10750,0.32534998655319214
1696347097.5830708,11000,0.3063800036907196
1696347330.236033,11250,0.33820998668670654
1696347579.0867548,11500,0.3219299912452698
1696347822.5173821,11750,0.3376300036907196
1696348051.6017492,12000,0.34512999653816223
1696348303.6079888,12250,0.34501999616622925
1696348543.835707,12500,0.35530999302864075
1696348945.0576875,12750,0.3490999937057495
1696349183.711883,13000,0.3578900098800659
1696349425.9891856,13250,0.3718299865722656
1696349656.1455822,13500,0.36777999997138977
1696349898.0435786,13750,0.36414000391960144
1696350132.2491055,14000,0.3819800019264221
1696350392.6791499,14250,0.3831300139427185
1696350634.3586433,14500,0.3921099901199341
1696350870.9299242,14750,0.3789699971675873
1696351120.3685775,15000,0.3862000107765198
1696351367.9412236,15250,0.3965199887752533
1696351612.4475796,15500,0.3921999931335449
1696351857.5612357,15750,0.39800000190734863
1696352099.51215,16000,0.4018400013446808
1696352349.977807,16250,0.41058000922203064
1696352591.900056,16500,0.4115700125694275
1696353340.8997025,16750,0.4099299907684326
1696353582.7800415,17000,0.4070900082588196
1696353816.4911773,17250,0.40143999457359314
1696354064.5798745,17500,0.4282900094985962
1696354302.2932684,17750,0.4234899878501892
1696354957.1413748,18000,0.4104200005531311
1696355354.1887827,18250,0.42239001393318176
1696356414.8961473,18500,0.4379099905490875
1696356653.6095498,18750,0.43108999729156494
1696356888.7252665,19000,0.43410998582839966
1696357135.1869903,19250,0.4418799877166748
1696357368.7495148,19500,0.4468199908733368
1696357618.7546842,19750,0.4465399980545044
1696357860.1906433,20000,0.4260300099849701
1696358205.340034,20250,0.4348500072956085
1696358453.1031241,20500,0.44596999883651733
1696358699.7035873,20750,0.43147000670433044
1696359250.8502455,21000,0.4536899924278259
1696360619.5942292,21250,0.4432600140571594
1696360856.6029422,21500,0.44315001368522644
1696361091.9961183,21750,0.4602400064468384
1696361332.279696,22000,0.44613000750541687
1696361565.6001,22250,0.4498699903488159
1696362497.282269,22500,0.44325000047683716
1696362754.097044,22750,0.4506100118160248
1696362992.6679292,23000,0.45089998841285706
1696363888.153123,23250,0.441430002450943
1696364149.294817,23500,0.4624600112438202
1696366818.834023,23750,0.4765399992465973
1696368195.604864,24000,0.46823999285697937
1696368572.8336053,24250,0.4786199927330017
1696368808.4938498,24500,0.46143999695777893
1696369055.51559,24750,0.4771000146865845
1696369291.1202374,25000,0.4725100100040436
1696369531.88965,25250,0.47398000955581665
1696369767.7517216,25500,0.46314001083374023
1696370013.5019197,25750,0.460099995136261
1696370270.4265587,26000,0.46140000224113464
1696370505.335531,26250,0.4745500087738037
1696370751.619586,26500,0.48072999715805054
1696370994.143075,26750,0.4718399941921234
1696371227.3244455,27000,0.4685499966144562
1696371480.2529538,27250,0.4643400013446808
1696371734.3556406,27500,0.4660699963569641
1696371987.694172,27750,0.47536998987197876
1696372223.1061106,28000,0.478549987077713
1696372465.4284956,28250,0.4877200126647949
1696372710.681857,28500,0.49222999811172485
1696372955.2272305,28750,0.4833199977874756
1696373213.1505432,29000,0.4721899926662445
1696373450.1583178,29250,0.46900999546051025
1696373689.3837955,29500,0.4866099953651428
1696373933.2127554,29750,0.47582000494003296
1696374164.5566318,30000,0.48642000555992126
1696374409.1835566,30250,0.491129994392395
1696374652.0600653,30500,0.48385998606681824
1696374894.0184593,30750,0.4806700050830841
1696375134.4390788,31000,0.4865100085735321
1696375382.5578306,31250,0.4866600036621094
1696375616.1802921,31500,0.48322001099586487
1696375863.2282045,31750,0.4902400076389313
1696376112.5005786,32000,0.4857499897480011
1696376350.7551987,32250,0.48625001311302185
1696376601.6916208,32500,0.5008900165557861
1696376834.2594118,32750,0.48910999298095703
1696377065.3156292,33000,0.4991300106048584
1696377307.5836139,33250,0.4983299970626831
1696377539.4855933,33500,0.49856001138687134
1696377800.88085,33750,0.5040199756622314
1696378034.012028,34000,0.501990020275116
1696378270.4778202,34250,0.4963800013065338
1696378529.3345592,34500,0.49081000685691833
1696378779.4704554,34750,0.4982900023460388
1696379017.1102738,35000,0.49500998854637146
1696379256.0750923,35250,0.5001299977302551
1696379507.857127,35500,0.49935001134872437
1696379752.45632,35750,0.4914799928665161
1696379994.7039769,36000,0.5023400187492371
1696380236.4904673,36250,0.49564000964164734
1696380484.7738822,36500,0.49939000606536865
1696380731.1875212,36750,0.48934000730514526
1696380969.9533684,37000,0.5026500225067139
1696381215.29213,37250,0.49803999066352844
1696381460.3332012,37500,0.49476999044418335
1696381702.4911792,37750,0.4987899959087372
1696381941.8681636,38000,0.5128099918365479
1696382180.8279433,38250,0.5113800168037415
1696382423.95282,38500,0.5153399705886841
1696382663.9914641,38750,0.5113300085067749
1696382908.3971934,39000,0.5067600011825562
1696383163.8759234,39250,0.5095199942588806
1696383398.3498864,39500,0.5029100179672241
1696383641.9781945,39750,0.5043299794197083
1696383915.446211,40000,0.5061900019645691
1696384167.4561138,40250,0.5041599869728088
1696384407.1701393,40500,0.5061399936676025
1696384657.2460515,40750,0.5126799941062927
1696384902.0015206,41000,0.5082100033760071
1696385143.8899477,41250,0.4995900094509125
1696385392.2565262,41500,0.501990020275116
1696385636.7650132,41750,0.5199000239372253
1696385875.5963998,42000,0.5120900273323059
1696386130.1227636,42250,0.5244899988174438
1696386378.5163846,42500,0.5139600038528442
1696386615.354103,42750,0.5335500240325928
1696386852.009504,43000,0.5189899802207947
1696387103.7004466,43250,0.5231999754905701
1696387339.7824588,43500,0.510640025138855
1696387574.351465,43750,0.5197100043296814
1696387838.616682,44000,0.521049976348877
1696388072.0892115,44250,0.5176399946212769
1696388318.6883028,44500,0.5380100011825562
1696389187.9886298,44750,0.5192400217056274
1696389442.942452,45000,0.5218700170516968
1696389683.8374784,45250,0.5215399861335754
1696389927.6738508,45500,0.5171599984169006
1696390170.7250886,45750,0.5207599997520447
1696390413.558981,46000,0.5267699956893921
1696390667.6638246,46250,0.5258100032806396
1696390902.3971884,46500,0.5206800103187561
1696391135.2651052,46750,0.5129799842834473
1696392194.4849622,47000,0.5184000134468079
1696392430.9979703,47250,0.5255799889564514
1696392666.677294,47500,0.522819995880127
1696392906.3582144,47750,0.5291100144386292
1696393142.7074037,48000,0.5198500156402588
1696393380.0494063,48250,0.5197700262069702
1696393620.481251,48500,0.5224800109863281
1696393870.4731133,48750,0.5148699879646301
1696394111.3649848,49000,0.5172500014305115
1696395005.3412743,49250,0.5059000253677368
1696395244.1504774,49500,0.5237500071525574
1696395489.8337111,49750,0.5241900086402893
1696395748.7691338,50000,0.5357499718666077
1696395988.5949955,50250,0.5202100276947021
1696396242.2680185,50500,0.5280299782752991
1696396494.0728161,50750,0.5143600106239319
1696396734.975433,51000,0.5248900055885315
1696396999.8037605,51250,0.5238699913024902
1696397234.3186898,51500,0.5228099822998047
1696397485.403069,51750,0.5238400101661682
1696397719.6394045,52000,0.5186799764633179
1696397962.4643025,52250,0.5255200266838074
1696398206.7771204,52500,0.5214499831199646
1696398461.3102202,52750,0.5314000248908997
1696398702.5216064,53000,0.5269100069999695
1696398953.3211575,53250,0.5238500237464905
1696399431.465131,53500,0.5336099863052368
1696399660.6296494,53750,0.5353599786758423
1696399883.0581734,54000,0.5209500193595886
1696400189.1485233,54250,0.5283100008964539
1696400528.7109892,54500,0.535830020904541
1696400765.262316,54750,0.5357400178909302
1696401007.728855,55000,0.5216299891471863
1696401248.189495,55250,0.5315799713134766
1696401482.924618,55500,0.5385599732398987
1696401719.1450794,55750,0.527649998664856
1696401978.2659636,56000,0.5234699845314026
1696402219.5926528,56250,0.5273100137710571
1696402460.026119,56500,0.5253199934959412
1696402705.7914762,56750,0.5379599928855896
1696402961.5659192,57000,0.5308099985122681
1696403532.3831325,57250,0.527459979057312
1696403775.236642,57500,0.5309500098228455
1696404028.3788707,57750,0.5343999862670898
1696404284.6380024,58000,0.5283300280570984
1696404558.0243442,58250,0.5372499823570251
1696404861.5826938,58500,0.529990017414093
1696405569.559978,58750,0.5286399722099304
1696405818.5051177,59000,0.5246099829673767
1696406055.2591026,59250,0.5268999934196472
1696406633.827196,59500,0.5332900285720825
1696406887.6967099,59750,0.528249979019165
1696407138.3110049,60000,0.5415499806404114
1696407379.8603592,60250,0.5313500165939331
1696407620.0540166,60500,0.5306000113487244
1696407868.688453,60750,0.5273500084877014
1696408126.8160343,61000,0.5319300293922424
1696408374.2949696,61250,0.5361700057983398
1696408616.1993876,61500,0.5345600247383118
1696409136.508976,61750,0.5407199859619141
1696409366.2489069,62000,0.5292999744415283
1696409595.7929108,62250,0.5236200094223022
1696410188.3703828,62500,0.5314800143241882
1696410448.396787,62750,0.5430499911308289
1696410694.2678916,63000,0.5340399742126465
1696410947.8532503,63250,0.5269899964332581
1696411684.6430945,63500,0.535539984703064
1696411931.3750577,63750,0.5364300012588501
1696412390.3639805,64000,0.5375400185585022
1696412631.9940858,64250,0.5346400141716003
1696412870.4505436,64500,0.5362200140953064
1696413110.5711381,64750,0.535539984703064
1696413353.6484516,65000,0.5329599976539612
1696413593.5326045,65250,0.5346199870109558
1696413830.7692516,65500,0.5361300110816956
1696414065.4083004,65750,0.5374799966812134
1696414433.9614267,66000,0.5399600267410278
1696414679.2319212,66250,0.5358499884605408
1696414930.8496907,66500,0.5320900082588196
1696415180.8343527,66750,0.5350300073623657
1696415425.2799883,67000,0.5408300161361694
1696415660.9948156,67250,0.535319983959198
1696416621.1903012,67500,0.5383099913597107
1696416868.2313988,67750,0.5390300154685974
1696417121.1179218,68000,0.5317699909210205
1696417357.894196,68250,0.5336599946022034
1696417600.5123303,68500,0.5296800136566162
1696417901.076113,68750,0.543749988079071
1696418138.9017024,69000,0.5342100262641907
1696418383.1826942,69250,0.5381900072097778
1696418619.048525,69500,0.5312100052833557
1696418873.296321,69750,0.5360199809074402
1696419123.3327606,70000,0.5396100282669067
1696419368.709467,70250,0.5344300270080566
1696419618.5170865,70500,0.5318300127983093
1696419858.3704312,70750,0.5299299955368042
1696420766.4035938,71000,0.5394499897956848
1696421017.4620154,71250,0.5307000279426575
1696421268.81723,71500,0.5377399921417236
1696421512.5400157,71750,0.5386099815368652
1696421762.0655572,72000,0.5346500277519226
1696422697.514068,72250,0.5377100110054016
1696424034.7482796,72500,0.5414000153541565
1696427038.239031,72750,0.5332099795341492
1696427666.3557432,73000,0.539359986782074
1696428085.3307145,73250,0.5411199927330017
1696428317.87192,73500,0.5380300283432007
1696428553.3116732,73750,0.533490002155304
1696428807.50818,74000,0.5397099852561951
1696429599.7649322,74250,0.5365300178527832
1696429839.9169655,74500,0.5333700180053711
1696430089.9550462,74750,0.5374500155448914
1696430321.5656056,75000,0.5356799960136414
1696430558.4417467,75250,0.5353699922561646
1696430800.369167,75500,0.5354499816894531
1696431036.3151884,75750,0.5317500233650208
1696431286.9976337,76000,0.536050021648407
1696431529.6834981,76250,0.5356699824333191
1696431779.5065017,76500,0.536870002746582
1696432026.4394252,76750,0.5335599780082703
1696432268.8237996,77000,0.5357499718666077
1696432499.4675364,77250,0.5380600094795227
1696432766.649371,77500,0.5340200066566467
1696433335.483037,77750,0.5370200276374817
1696433582.3883169,78000,0.5374699831008911
1696433825.6799781,78250,0.5342100262641907
1696434063.3309991,78500,0.5388699769973755
1696434305.8805854,78750,0.5405300259590149
1696434547.237863,79000,0.5383399724960327
1696434800.0912814,79250,0.5405099987983704
1696435035.3359833,79500,0.5354800224304199
1696435279.3162665,79750,0.5389400124549866
1696435528.5189974,80000,0.5389800071716309
1696435762.909995,80250,0.5351399779319763
1696436014.8420715,80500,0.5415400266647339
1696436263.4307425,80750,0.5371900200843811
1696436510.0327551,81000,0.5374000072479248
1696436758.7252796,81250,0.5388000011444092
1696437003.2927399,81500,0.5397599935531616
1696437238.485812,81750,0.5366799831390381
1696437492.59427,82000,0.5367299914360046
1696437789.5844784,82250,0.5377500057220459
1696438022.443523,82500,0.5364800095558167
1696438276.650332,82750,0.5345699787139893
1696438537.9605985,83000,0.535040020942688
1696438826.7859926,83250,0.5337399840354919
1696439072.7077558,83500,0.5382699966430664
1696439315.7117934,83750,0.5333899855613708
1696439570.8043861,84000,0.5379300117492676
1696439817.5462945,84250,0.5370200276374817
1696440062.493776,84500,0.5386499762535095
1696441819.6544456,84750,0.5367799997329712
1696442069.6372702,85000,0.539359986782074
1696442305.9292424,85250,0.5430099964141846
1696442554.4762855,85500,0.5394099950790405
1696442795.6619153,85750,0.5366299748420715
1696443045.335601,86000,0.5367900133132935
1696443285.8736725,86250,0.5422300100326538
1696443532.8969815,86500,0.5351399779319763
1696443772.2235174,86750,0.5355799794197083
1696444023.529366,87000,0.5348100066184998
1696444267.1213758,87250,0.5405600070953369
1696444513.1468184,87500,0.5359299778938293
1696444772.727984,87750,0.5353400111198425
1696445030.6512816,88000,0.5390499830245972
1696445278.0612702,88250,0.5395299792289734
1696445510.2317324,88500,0.5397099852561951
1696445747.110976,88750,0.5352500081062317
1696445996.3057072,89000,0.5354700088500977
1696446230.5301654,89250,0.5400199890136719
1696446468.8491442,89500,0.5375900268554688
1696446716.7523177,89750,0.5364400148391724
1696446953.519789,90000,0.5395600199699402
1696447206.6457906,90250,0.537850022315979
1696447446.6860242,90500,0.538569986820221
1696447707.956877,90750,0.538640022277832
1696447945.3078368,91000,0.5402600169181824
1696448196.9055326,91250,0.5387200117111206
1696448442.029938,91500,0.5382099747657776
1696448689.6750615,91750,0.5390400290489197
1696448938.363841,92000,0.5396100282669067
1696449169.7397199,92250,0.5375199913978577
1696449595.4658332,92500,0.5383300185203552
1696449845.9336383,92750,0.537310004234314
1696450089.3139217,93000,0.5404199957847595
1696450325.333759,93250,0.5374799966812134
1696450578.971902,93500,0.5418099761009216
1696450826.3925924,93750,0.5396999716758728
1696451060.9151537,94000,0.5391700267791748
1696451521.5012562,94250,0.5377100110054016
1696451783.3984382,94500,0.5385800004005432
1696452024.4680107,94750,0.538860023021698
1696452324.2583537,95000,0.5368300080299377
1696452993.6593347,95250,0.5407999753952026
1696453232.8493547,95500,0.5371099710464478
1696453472.1620922,95750,0.5374600291252136
1696453705.186386,96000,0.5399199724197388
1696453950.079956,96250,0.5407099723815918
1696454201.982172,96500,0.5407500267028809
1696454442.5519109,96750,0.540440022945404
1696454687.907379,97000,0.5393099784851074
1696454937.4887006,97250,0.5409799814224243
1696455188.125848,97500,0.5383300185203552
1696455425.986674,97750,0.5402799844741821
1696455666.5469022,98000,0.539080023765564
1696455902.4899318,98250,0.5400599837303162
1696456161.1097777,98500,0.5397400259971619
1696456410.948639,98750,0.5390200018882751
1696456662.2003577,99000,0.5408899784088135
1696457623.7057407,99250,0.541100025177002
1696458407.7346847,99500,0.5400999784469604
1696458644.5149992,99750,0.5403599739074707
1696458879.378902,100000,0.5386800169944763
1696459157.6176357,100250,0.5393000245094299
1696459405.6853576,100500,0.5400099754333496
1696459638.328484,100750,0.5383099913597107
1696459892.8390281,101000,0.5398399829864502
1696460129.0087125,101250,0.5399399995803833
1696460383.3295949,101500,0.5417900085449219
1696460625.010256,101750,0.5405300259590149
1696460954.467521,102000,0.5405399799346924

